Centralised Multimode Power Oscillation Damping Controller for Photovoltaic Plants with Communication Delay Compensation

Low-frequency oscillations are an inherent phenomena in transmission networks and renewable energy plants should be configured to damp them. Commonly, a centralised controller is used in PV plants to coordinate PV generators via communication channels. However, the communication systems of PV plants introduce delays of a stochastic nature that degrade the performance of centralised control algorithms. Therefore, controllers for oscillation damping may not operate correctly unless the communication channel characteristics are not considered and compensated. In this paper, a centralised controller is proposed for the oscillation damping that uses a PV plant with all the realistic effects of communication channels taken into consideration. The communication channels are modelled based on measurements taken in a laboratory environment. The controller is designed to damp several modes of oscillation by using the open-loop phase shift compensation. Theoretical developments were validated in a laboratory using four converters acting as two PV inverters, a battery and a STATCOM. A real-time processing platform was used to implement the centralised controller and to deploy the communication infrastructure. Experimental results show the communication channels impose severe restrictions on the performance of centralised POD controllers, highlighting the importance of their accurate modelling and consideration during the controller design stage.

==> RESULTS/Bode_curves_data.csv <==
f,P_P_mag,P_P_phase,G_P_mag,G_P_phase,P_Q_mag,P_Q_phase,G_Q_mag,G_Q_phase
0.252243585852881,-78.876484690272,99.3438797590563,-62.1774426141905,144.824054293256,-67.089614294901,102.754766630394,-51.9864692623723,141.716909557054
0.253292268422572,-78.8341574594508,98.9693043221107,-62.1013494345395,144.336666813949,-67.0501906779139,102.402488987571,-51.9141995171999,141.239628138731
0.254345310806322,-78.7912106894308,98.5925419446257,-62.0246430076852,143.846404258486,-67.0101827055928,102.048162512418,-51.8413538666224,140.759535245971
0.255402731129711,-78.7476320136892,98.2135700230301,-61.9473111074982,143.353242838186,-66.9695783261966,101.69176452929,-51.7679204473258,140.27660711348
0.256464547593672,-78.7034087274654,97.8323654270769,-61.869341169892,142.857158236707,-66.9283651452009,101.333271804263,-51.6938870535058,139.79081941991
0.257530778474809,-78.6585277755459,97.4489044780953,-61.7907202806142,142.35812558838,-66.8865304125328,100.972660522613,-51.6192411241094,139.302147265442
0.25860144212571,-78.6129757394931,97.0631629260427,-61.7114351624802,141.856119455324,-66.8440610092147,100.609906265109,-51.5439697294833,138.810565148177
0.25967655697526,-78.5667388242868,96.6751159252676,-61.6314721620205,141.351113803292,-66.8009434333807,100.24498398302,-51.4680595573968,138.316046939237
0.260756141528963,-78.5198028443455,96.2847380089199,-61.5508172355083,140.843081976143,-66.7571637856327,99.8778679717575,-51.3914968984027,137.818565856523
0.261840214369256,-78.4721532088937,95.8920030618881,-61.4694559343315,140.331996668867,-66.7127077536966,99.508531843077,-51.3142676304997,137.318094437005
0.262928794155833,-78.4237749066366,95.4968842921933,-61.3873733896741,139.817829899046,-66.6675605963402,99.1369484957168,-51.2363572030551,136.814604507473
0.264021899625964,-78.3746524897044,95.0993542007113,-61.3045542964652,139.30055297666,-66.6217071265077,98.7630900843906,-51.1577506199457,136.30806715364
0.265119549594815,-78.3247700568218,94.6993845491204,-61.2209828965546,138.780136472108,-66.575131693628,98.3869279870128,-51.0784324218704,135.798452687461
0.266221762955779,-78.2741112356591,94.2969463259451,-61.1366429610693,138.256550182336,-66.5278181650445,98.0084327700324,-50.9983866677865,135.285730612591
0.267328558680793,-78.2226591643166,93.8920097105652,-61.0515177719035,137.729763094927,-66.4797499065166,97.6275741517477,-50.9175969154156,134.769869587802
0.26843995582067,-78.1703964718892,93.4845440350437,-60.9655901022888,137.199743350005,-66.4309097617354,97.244320963458,-50.8360462007651,134.250837388243
0.269555973505424,-78.1173052580579,93.0745177436122,-60.8788421963913,136.66645819981,-66.3812800307944,96.858641108299,-50.7537170166038,133.728600864398
0.270676630944603,-78.0633670716481,92.6618983496585,-60.791255747875,136.129873965765,-66.3308424475499,96.4705015175903,-50.6705912898281,133.203125898537
0.271801947427615,-78.0085628880913,92.2466523900098,-60.7028118773694,135.58995599285,-66.2795781558034,96.0798681045223,-50.5866503576489,132.674377358528
0.272931942324063,-77.9528730857227,91.8287453763382,-60.6134911087725,135.046668601091,-66.2274676842316,95.6867057149796,-50.5018749425269,132.142319048771
0.274066635084077,-77.8962774208417,91.4081417434495,-60.5232733443168,134.49997503393,-66.1744909199832,95.2909780752905,-50.4162451257746,131.606913658067
0.275206045238649,-77.8387550014577,90.9848047942303,-60.43213783832,133.949837403275,-66.1206270808595,94.8926477366674,-50.329740319742,131.068122704181
0.276350192399972,-77.7802842596361,90.5586966410051,-60.3400631695372,133.396216630933,-66.0658546859855,94.4916760160936,-50.2423392384919,130.525906474847
0.277499096261772,-77.7208429223553,90.1297781430087,-60.2470272120229,132.839072386185,-66.0101515248723,94.0880229333725,-50.1540198668684,129.980223964943
0.278652776599651,-77.6604079807779,89.6980088396836,-60.1530071044069,132.278363019166,-65.9534946247667,93.6816471440516,-50.0647594278503,129.431032809532
0.279811253271429,-77.5989556578299,89.2633468794704,-60.0579792174803,131.714045489754,-65.8958602161704,93.2725058678834,-49.9745343480756,128.878289212458
0.280974546217479,-77.5364613739775,88.8257489437265,-59.9619191199763,131.146075291585,-65.8372236964078,92.860554812476,-49.883320221414,128.321947870113
0.282142675461079,-77.472899711079,88.3851701653857,-59.8648015424278,130.574406370801,-65.7775595911075,92.4457480917429,-49.7910917704529,127.761961890025
0.283315661108748,-77.4082443741805,87.9415640419272,-59.7666003389687,129.998991039124,-65.7168415134537,92.0280381387186,-49.6978228057536,127.198282703795
0.284493523350599,-77.3424681511157,87.4948823421792,-59.6672884469385,129.419779880754,-65.6550421210521,91.6073756122944,-49.6034861827217,126.630859973966
0.285676282460683,-77.2755428697549,87.045075006452,-59.5668378441365,128.836721652604,-65.5921330702412,91.1837092973331,-49.5080537559229,126.059641494274
0.286863958797339,-77.2074393527394,86.5920900394276,-59.4652195035619,128.249763177283,-65.5280849676666,90.7569859976343,-49.411496330662,125.484573082741
0.288056572803543,-77.1381273695228,86.1358733951909,-59.3624033454592,127.658849228238,-65.4628673189208,90.3271504211109,-49.3137836116264,124.905598466987
0.289254145007263,-77.0675755855234,85.6763688537185,-59.2583581864771,127.06392240634,-65.3964484740325,89.8941450565144,-49.2148841483807,124.3226591611
0.290456696021808,-76.99575150818,85.2135178880826,-59.1530516857282,126.464923007195,-65.3287955695744,89.4579100409537,-49.1147652774778,123.735694333281
0.291664246546188,-76.9226214296819,84.7472595215393,-59.0464502875248,125.861788878334,-65.2598744671334,89.0183830173937,-49.0133930609341,123.144640663489
0.292876817365465,-76.8481503661245,84.2775301735969,-58.9385191605392,125.254455265395,-65.1896496878698,88.575498981224,-48.9107322207923,122.549432190146
0.294094429351115,-76.7723019928241,83.8042634940614,-58.8292221331235,124.642854646268,-65.1180843428637,88.1291901148877,-48.8067460694722,121.950000144916
0.295317103461384,-76.6950385754945,83.3273901839495,-58.7185216244914,124.026916552122,-65.0451400589221,87.6793856094841,-48.7013964355815,121.346272774438
0.296544860741651,-76.6163208969704,82.8468378020448,-58.6063785714464,123.40656737407,-64.9707768994884,87.2260114720848,-48.5946435848294,120.7381751478
0.29777772232479,-76.5361081791265,82.3625305557421,-58.4927523503055,122.781730154124,-64.8949532802653,86.7689903174326,-48.4864461356537,120.125628948375
0.299015709431532,-76.4543579996127,81.8743890746639,-58.37760069364,122.152324358931,-64.8176258791234,86.3082411424896,-48.3767609691325,119.508552248521
0.300258843370833,-76.3710262029916,81.3823301653954,-58.2608796014171,121.518265634608,-64.7387495398285,85.8436790821584,-48.2655431327157,118.886859265448
0.301507145540238,-76.2860668058219,80.8862665454524,-58.1425432460886,120.879465540841,-64.6582771690752,85.3752151443,-48.1527457372623,118.26046009639
0.302760637426251,-76.1994318951916,80.3861065544361,-58.0225438711287,120.235831262144,-64.5761596262655,84.902755921958,-48.038319846822,117.629260430977
0.304019340604704,-76.1110715201551,79.8817538400433,-57.9008316824757,119.587265293996,-64.4923456054141,84.4262032804547,-47.922214360545,116.993161238488
0.30528327674113,-76.0209335754761,79.3731070163658,-57.7773547322799,118.933665101251,-64.4067815085026,83.9454540167355,-47.8043758860388,116.352058427346
0.306552467591134,-75.9289636770184,78.8600592915773,-57.6520587942989,118.274922745954,-64.3194113095339,83.4603994880415,-47.684748603426,115.70584247395
0.307826935000767,-75.8351050280615,78.3424980617879,-57.5248872302177,117.61092448131,-64.2301764084623,82.9709252066177,-47.5632741192783,115.054398017534
0.309106700906906,-75.7392982757448,77.8203044674206,-57.3957808460978,116.941550308188,-64.1390154740903,82.4769103967535,-47.4398913095157,114.397603417377
0.310391787337626,-75.6414813567618,77.2933529080374,-57.2646777380756,116.266673490066,-64.0458642749242,81.9782275099951,-47.3145361502659,113.735330268165
0.311682216412584,-75.5415893313347,76.7615105110199,-57.1315131263418,115.586160021844,-63.9506554968765,81.4747416938303,-47.1871415355693,113.067442868839
0.312978010343397,-75.4395542043989,76.2246365489095,-56.9962191763302,114.899868047305,-63.8533185465791,80.9663102085233,-47.0576370806952,112.393797639597
0.314279191434024,-75.3353047328095,75.6825817995652,-56.8587248059287,114.207647219405,-63.7537793389367,80.452781786096,-46.9259489096984,111.714242481035
0.315585782081152,-75.2287662172569,75.1351878424935,-56.7189554773994,113.509337996728,-63.6519600673992,79.9339959246138,-46.7919994256939,111.028616068603
0.31689780477458,-75.1198602774331,74.5822862838422,-56.5768329725487,112.804770868612,-63.5477789552534,79.4097821100254,-46.6557070621517,110.336747074598
0.318215282097609,-75.0085046088261,74.0236979014969,-56.432275149527,112.093765500381,-63.4411499860471,78.879958956697,-46.5169860133233,109.63845330889
0.319538236727423,-74.8946127193416,73.4592317005588,-56.2851956794538,111.37612978895,-63.331982611031,78.3443332565669,-46.3757459416861,108.933540768217
0.32086669143549,-74.7780936437406,72.8886838680933,-56.1355037608597,110.65165881771,-63.2201814312582,77.802698925339,-46.2318916600456,108.221802582575
0.322200669087944,-74.6588516336513,72.3118366144436,-55.9831038097025,109.920133697982,-63.1056458516973,77.2548358324893,-46.0853227856503,107.503017845381
0.323540192645988,-74.5367858206494,71.7284568865646,-55.827895122452,109.181320282479,-62.988269704388,76.7005084998493,-45.9359333633503,106.77695031223
0.32488528516628,-74.4117898496038,71.1382949366473,-55.6697715094392,108.434967734079,-62.867940837307,76.1394646512108,-45.7836114544648,106.043346950687
0.326235969801336,-74.2837514791426,70.5410827267888,-55.5086208953265,107.680806930623,-62.7445406651866,75.5714335927114,-45.6282386876027,105.301936320832
0.327592269799927,-74.1525521457152,69.9365321474813,-55.3443248831742,106.918548683556,-62.6179436780515,74.9961244005012,-45.4696897672019,104.55242676311
0.328954208507479,-74.0180664872831,69.3243330242249,-55.1767582781345,106.147881744675,-62.4880169026904,74.4132238884631,-45.3078319350026,103.794504366238
0.330321809366474,-73.880161822177,68.7041508824198,-55.0057885663129,105.368470571168,-62.3546193116474,73.8223943242606,-45.1425243790395,103.02783068342
0.331695095916854,-73.738697578088,68.0756244358613,-54.8312753437635,104.579952814252,-62.2176011735927,73.2232708566646,-44.9736175840162,102.252040159862
0.333074091796428,-73.5935246655106,67.4383627583554,-54.6530696899352,103.781936490936,-62.0768033381034,72.6154586107814,-44.8009526160854,101.466737228177
0.334458820741275,-73.4444847892135,66.7919420911271,-54.4710134791463,102.973996791574,-61.9320564469165,71.9985294002427,-44.6243603341049,100.671493020765
0.335849306586157,-73.2914096904629,66.1359022304684,-54.2849386228119,102.155672467666,-61.7831800626105,71.3720179963016,-44.4436605183198,99.8658416390892
0.337245573264927,-73.1341203117503,65.4697424302617,-54.0946662341749,101.32646173453,-61.6299817043843,70.7354178828782,-44.2586609061429,99.0492759089059
0.338647644810939,-72.9724258746598,64.7929167421973,-53.9000057061772,100.485817611667,-61.4722557791127,70.0881764133264,-44.0691561232115,98.2212425372247
0.340055545357466,-72.8061228602301,64.1048287022572,-53.7007536918246,99.6331426094041,-61.3097823941304,69.4296892687169,-43.8749264961721,97.3811365707704
0.341469299138111,-72.6349938796981,63.4048252547962,-53.4966929749346,98.7677826531215,-61.142326036185,68.7592940978257,-43.6757367316347,96.5282950361734
0.34288893048723,-72.4588064218278,62.6921897845743,-53.287591217468,97.8890201154491,-60.9696340986677,68.0762631952075,-43.4713344434043,95.6619896182203
0.344314463840342,-72.2773114611016,61.9661341015399,-53.0731995677242,96.9960658012005,-60.7914352365084,67.3797950443036,-43.2614485073763,94.7814182031645
0.345745923734559,-72.0902419088464,61.225789191805,-52.8532511114698,96.0880496985048,-60.607437524958,66.669004516411,-43.04578722032,93.8856950778807
0.347183334809002,-71.897310886853,60.4701945097077,-52.6274591455619,95.1640102710342,-60.4173263947962,65.9429114713948,-42.8240362350865,92.9738395307775
0.348626721805228,-71.6982098001953,59.6982855382205,-52.3955152507698,94.2228820185685,-60.2207623122181,65.2004274501919,-42.5958562404958,92.0447625444904
0.350076109567654,-71.492606182728,58.9088792857965,-52.1570871372764,93.2634809740014,-60.0173781666779,64.4403400791491,-42.3608803491812,91.0972512004203
0.351531523043987,-71.2801412851397,58.1006573139919,-51.9118162327339,92.284487731129,-59.8067763242122,63.6612947182298,-42.1187111509117,90.1299503271387
0.352992987285651,-71.0604273714411,57.2721457977359,-51.6593149787548,91.2844275050866,-59.5885252971327,62.8617727737512,-41.8689173822859,89.1413408133185
0.354460527448221,-70.8330446854413,56.4216920036945,-51.3991637973919,90.2616466108707,-59.3621559734043,62.0400659546165,-41.6110301561094,88.1297138641714
0.355934168791851,-70.5975380441939,55.5474364247107,-51.1309076845862,89.214284597954,-59.127157340454,61.1942455697294,-41.3445386852034,87.0931402990579
0.357413936681716,-70.3534130107856,54.6472796207154,-50.8540523829586,88.1402410913572,-58.8829716286443,60.3221257308364,-41.0688854258785,86.0294337545365
0.358899856588442,-70.100131594574,53.7188425763948,-50.5680600820509,87.0371361494922,-58.6289887893572,59.4212190227524,-40.7834605560173,84.9361063547883
0.360391954088549,-69.8371074236839,52.7594190770324,-50.2723445908237,85.9022626401695,-58.3645402119967,58.4886828086892,-40.487595692077,83.8103150171505
0.361890254864886,-69.5637003333171,51.7659182042987,-49.9662659259699,84.732528736565,-58.088891574098,57.5212538211617,-40.1805567391976,82.6487960432278
0.363394784707081,-69.2792103159786,50.7347945339072,-49.649124262142,83.524388115042,-57.8012347106973,56.5151680054637,-39.861535760571,81.4477849625735
0.364905569511976,-68.9828707889077,49.6619629369313,-49.3201531993871,82.273754756653,-57.5006783860152,55.4660616735691,-39.5296417491237,80.2029176867998
0.366422635284081,-68.6738411544599,48.5426939922472,-48.9785123235299,80.9758983597474,-57.1862378572342,54.3688488085686,-39.1838901912925,78.9091078142158
0.367946008136015,-68.3511986683215,47.3714848353709,-48.6232790743899,79.625315188993,-56.8568231451283,53.2175677176751,-38.8231913376539,77.5603932830504
0.369475714288958,-68.0139297002813,46.1418986994836,-48.2534400065556,78.215567616576,-56.5112259838947,52.0051880030971,-38.4463371527534,76.1497433425261
0.371011780073104,-67.6609205922263,44.8463643129974,-47.8678816473819,76.7390835199469,-56.1481055371236,50.7233657767345,-38.0519870310747,74.6688137677775
0.372554231928113,-67.2909485196004,43.475923524717,-47.4653813584509,75.186903907166,-55.765973180016,49.3621308678514,-37.6386525792554,73.1076340677187
0.374103096403563,-66.9026730971672,42.0199117962443,-47.0445989413366,73.5483634094819,-55.3631770307553,47.9094840191426,-37.2046821474573,71.4542046813358
0.375658400159412,-66.4946300218106,40.4655512321044,-46.6040702804075,71.8106833116515,-54.9378875884376,46.3508741311164,-36.7482464672939,69.6939742222785
0.377220169966454,-66.0652289530332,38.797429256894,-46.1422052233263,69.9584502292612,-54.4880870121505,44.6685147002897,-36.2673279309086,67.8091559172669
0.378788432706782,-65.6127593251174,36.9968275375927,-45.6572933932136,67.9729450312345,-54.0115666224465,42.8404837290395,-35.7597180924447,65.777827516159
0.380363215374246,-65.1354102432604,35.040855084444,-45.1475240847833,65.8312759408925,-53.5059407631629,40.8395315718235,-35.2230315298637,63.5727391383887
0.381944545074924,-64.6313146662437,32.9013270031708,-44.6110304470145,63.5052572883599,-52.9686913488563,38.6314959735521,-34.6547503923769,61.1597283115498
0.383532449027583,-64.0986347450839,30.5433180047639,-44.0459748218034,60.959963020541,-52.3972681923787,36.1731946288489,-34.0523247280196,58.4956125308781
0.385126954564151,-63.5357161062686,27.9233131403471,-43.4507030272006,58.1518774361771,-51.7892889014213,33.4096408630762,-33.4133723801915,55.5254049404871
0.386728089130186,-62.9413565197101,24.9868915512384,-42.8240130253657,55.0265789360983,-51.1429142541015,30.2704317660571,-32.7360543632411,52.1787024673197
0.388335880285348,-62.315262122763,21.6659453716711,-42.1656111465867,51.515958926137,-50.4575287434642,26.6652545770687,-32.0197554069644,48.3651922063491
0.389950355703876,-61.6588053899885,17.8756273815063,-41.476870059045,47.535169470033,-49.7349408232002,22.4788025979155,-31.266284202319,43.9695673338758
0.391571543175061,-60.976251951068,13.511683745485,-40.7620555867295,42.9799560288836,-48.9814333491792,17.566335128327,-30.4819238429555,38.8470870431488
0.393199470603726,-60.2766681327091,8.44982539196508,-40.0302342513445,37.7260288400714,-48.2110931886785,11.7533355566143,-29.6807614344409,32.8232346352384
0.394834166010706,-59.5766834324694,2.55068612096784,-39.2980357461335,31.6340210255123,-47.4507217123518,4.84717019230243,-28.8895985862254,25.7053763518875
0.396475657533331,-58.9039666436173,-4.32317622516939,-38.5931290607409,24.5664897625038,-46.7456955700919,-3.32473216680796,-28.1538121875004,17.3209409428039
0.398123973425908,-58.3003208346865,-12.2693170145435,-37.9573174607669,16.4258790311767,-46.1634338958376,-12.8329335695928,-27.5408216120017,7.59936633092138
0.399779142060211,-57.8214673442391,-21.28133907754,-37.4463224825318,7.2185853628373,-45.786813138686,-23.5243624397619,-27.1335035491178,-3.30627591553275
0.401441191925967,-57.5289568171076,-31.1740734430853,-37.1216949693174,-2.87022289608262,-45.6898496310884,-34.9314296366781,-27.0058745720819,-14.9283966436271
0.403110151631346,-57.4720763722269,-41.5499601269282,-37.0327222391998,-13.4429863721036,-45.9028352926832,-46.3386178999317,-27.1882268417994,-26.551478560089
0.404786049903455,-57.6671028839934,-51.8684040932856,-37.1956813664088,-23.9591106261407,-46.3948366615659,-57.0320244797063,-27.6496271381149,-37.461618861438
0.40646891558883,-58.0893116232474,-61.6079313201672,-37.5858478223101,-33.8971222186267,-47.0915471345847,-66.5475792516349,-28.3157691001018,-47.1947473486209
0.408158777653936,-58.6848983797266,-70.4150063186412,-38.1494175978593,-42.9034862285689,-47.9101637225564,-74.7353639652674,-29.1038499812742,-55.6009456752499
0.409855665185664,-59.3923556344993,-78.1483069276167,-38.8248833760338,-50.8368810481268,-48.7835035727171,-81.6677049680843,-29.9466871720323,-62.7525400714021
0.41155960739183,-60.1586197884045,-84.8303128605187,-39.5591817602743,-57.7197869290806,-49.6664251665845,-87.5177618736293,-30.7991393975193,-68.8226900115153
0.41327063360168,-60.9450940258711,-90.5717176086287,-40.3137161383021,-63.6628978859633,-50.5323004030955,-92.4781220429466,-31.634578800754,-74.0039826956076
0.414988773266392,-61.7267946589629,-95.512729506132,-41.0635030261647,-68.8064227608982,-51.3671531594298,-96.7230161707716,-32.4390295034487,-78.4706486352409
0.416714055959589,-62.489001026751,-99.7903664810303,-41.7938219676071,-73.2873799742981,-52.1647658409607,-100.396859280693,-33.206274155955,-82.3671026484556
0.418446511377841,-63.2238866107991,-103.524755266131,-42.4968466495569,-77.2258967356522,-52.9233662728226,-103.614670695608,-33.9345408288241,-85.8083638300038
0.420186169341179,-63.9279464321843,-106.815810831122,-43.1690722991435,-80.7218884753822,-53.6435889330128,-106.466534398817,-34.6244642459043,-88.8845159122152
0.42193305979361,-64.6002545561055,-109.744522374712,-43.8095731883068,-83.8563448367697,-54.3272820428621,-109.022680756246,-35.2778928748042,-91.6657889869939
0.42368721280363,-65.2413551352062,-112.375798000343,-44.4188936771177,-86.6941743514581,-54.9768313867323,-111.337970947112,-35.8972127465844,-94.2070439362612
0.425448658564741,-65.8525816415746,-114.761492313048,-44.9983674457779,-89.2872320360964,-55.5947874615336,-113.455499037784,-36.4849746052686,-96.5513745055853
0.427217427395976,-66.4356490742729,-116.943094358445,-45.5497097021477,-91.6770073311141,-56.1836670173257,-115.409367917915,-37.0436954484374,-98.7328832400949
0.428993549742411,-66.9924149844814,-118.953939952772,-46.0747782068888,-93.896836430546,-56.745853536264,-117.226790140981,-37.5757590061686,-100.778782324787
0.430777056175701,-67.5247431556462,-120.820967819783,-46.5754369536104,-95.9736584187046,-57.2835531294095,-118.929667880963,-38.0833716378391,-102.710973540985
0.432567977394597,-68.0344290274757,-122.566089544499,-47.053481592864,-97.9293852237186,-57.7987809119017,-120.535781354327,-38.5685487072917,-104.547236688095
0.434366344225478,-68.5231618966824,-124.207250450831,-47.510601632884,-99.7819624949341,-58.2933636203238,-122.059686144927,-39.0331172001921,-106.302126908282
0.436172187622881,-68.992508752993,-125.759249837505,-47.9483642755951,-101.546189838629,-58.7689503854917,-123.513394717465,-39.4787264968108,-107.987656199705
0.437985538670034,-69.4439105986285,-127.234376322171,-48.3682107360911,-103.23435616189,-59.227027108858,-124.906897651253,-39.9068627484194,-109.613814650058
0.439806428579393,-69.8786857366857,-128.642901884845,-48.7714595310139,-104.856733715843,-59.6689319248739,-126.248565307903,-40.3188643396446,-111.18897210403
0.441634888693175,-70.2980367216947,-129.993467999607,-49.1593134291092,-106.421964227129,-60.0958704016238,-127.545459770259,-40.715937089095,-112.720190102021
0.4434709504839,-70.7030590070863,-131.293389178701,-49.5328680986909,-107.937362441779,-60.5089298023651,-128.803578982571,-41.0991685108923,-114.213466020085
0.445314645554933,-71.0947501399765,-132.548893066436,-49.8931213024236,-109.409156218898,-60.9090921109746,-130.028049288657,-41.4695408401096,-115.673925607874
0.447166005641029,-71.4740188493337,-133.765311546213,-50.240981985487,-110.842677637467,-61.2972457360579,-131.223278402699,-41.8279427368724,-117.105975959214
0.449025062608874,-71.8416936738059,-134.94723381774,-50.5772789034004,-112.242516073335,-61.6741959222533,-132.393077814611,-42.1751796976532,-118.51342791724
0.450891848457641,-72.198530955964,-136.098629777306,-50.9027686162629,-113.612641579268,-62.0406739543719,-133.540761410702,-42.5119832594036,-119.899594694854
0.452766395319535,-72.5452221367132,-137.222950068438,-51.2181427831623,-114.956504935384,-62.3973452647337,-134.669225453855,-42.8390191068804,-121.267371854673
0.454648735460347,-72.882400345522,-138.323207694254,-51.5240347524,-116.277119261281,-62.7448165606367,-135.781013853613,-43.1568942001061,-122.619302578896
0.456538901280014,-73.210646316409,-139.402044970037,-51.8210254774756,-117.577126968388,-63.0836420857171,-136.878371750348,-43.4661630357193,-123.957631253255
0.45843692531317,-73.5304936771439,-140.461788751821,-52.1096488062836,-118.858854988321,-63.4143291208924,-137.963289756319,-43.7673331479085,-125.284347707861
0.460342840229711,-73.8424336665627,-141.504496235204,-52.3903961984254,-120.124360571473,-63.7373428204434,-139.037540680752,-44.0608699444841,-126.601223942055
0.462256678835353,-74.1469193364269,-142.531993127629,-52.6637209270646,-121.375469459071,-64.0531104681557,-140.102710172996,-44.34720096301,-127.909844767358
0.464178474072203,-74.4443692924457,-143.545905619469,-52.9300418199459,-122.613807854034,-64.3620252281595,-141.160222416372,-44.6267196216332,-129.2116335011
0.466108259019318,-74.735171025502,-144.547687286842,-53.1897465906162,-123.840829323553,-64.6644494556054,-142.211361772562,-44.8997885297494,-130.50787361059
0.468046066893282,-75.0196838797375,-145.538641831541,-53.443194806506,-125.05783753881,-64.9607176237554,-143.257291095565,-45.1667424150833,-131.799727026868
0.469991931048772,-75.2982416995315,-146.519942385398,-53.6907205359042,-126.266005579103,-65.2511389165051,-144.299067292923,-45.4278907162005,-133.088249705714
0.471945884979136,-75.5711551928744,-147.492647966375,-53.9326347113265,-127.466392387714,-65.5359995287317,-145.337654600866,-45.6835198828443,-134.374404902577
0.473907962316966,-75.8387140443754,-148.457717562913,-54.169227242519,-128.659956856026,-65.8155647111171,-146.373935952138,-45.9338954207477,-135.659074540197
0.475878196834681,-76.1011888072322,-149.416022235044,-54.4007689084234,-129.847569924419,-66.0900805911284,-147.40872274552,-46.1792637126029,-136.94306897792
0.477856622445105,-76.3588325999698,-150.368355550513,-54.6275130539097,-131.030025018149,-66.3597757975635,-148.44276327027,-46.4198536425958,-138.227135435925
0.479843273202052,-76.6118826306079,-151.315442617668,-54.8496971139404,-132.208047080026,-66.6248629123917,-149.476749993904,-46.6558780482342,-139.5119652828
0.481838183300912,-76.8605615681468,-152.257947931448,-55.0675439850494,-133.382300416161,-66.8855397704605,-150.511325885614,-46.8875350200436,-140.79820035876
0.483841387079239,-77.1050787788107,-153.196482211915,-55.2812632615811,-134.553395534282,-67.1419906249297,-151.547089918336,-47.1150090669889,-142.086438477503
0.485852919017344,-77.3456314423506,-154.131608384824,-55.4910523519875,-135.721895124067,-67.3943871939614,-152.584601868581,-47.3384721631526,-143.377238225848
0.487872813738885,-77.5824055618363,-155.06384682924,-55.6970974886145,-136.888319304541,-67.6428896021951,-153.624386513681,-47.5580846891976,-144.671123160773
0.489901106011469,-77.8155768787332,-155.993679997143,-55.8995746427726,-138.053150243449,-67.8876472288124,-154.666937310035,-47.7739962804192,-145.968585487467
0.491937830747241,-78.045311703634,-156.92155649342,-56.0986503554635,-139.216836237025,-68.128799472512,-155.712719622735,-47.9863465917073,-147.270089288758
0.493983023003496,-78.2717676717753,-157.847894691005,-56.2944824928896,-140.379795324898,-68.3664764424369,-156.762173566028,-48.1952659884617,-148.576073365376
0.496036717983273,-78.4950944313833,-158.773085944585,-56.4872209347941,-141.542418503582,-68.600799582991,-157.815716504952,-48.4008761713943,-149.886953737398
0.498098951035967,-78.7154342719496,-159.697497456871,-56.6770082027298,-142.705072592514,-68.8318822395248,-158.873745260914,-48.603290742203,-151.203125849635
0.500169757657934,-78.9329226987118,-160.621474843583,-56.8639800345336,-143.868102798814,-69.059830171045,-159.936638057641,-48.802615716267,-152.524966517391
0.502249173493103,-79.1476889588939,-161.54534443667,-57.04826591056,-145.03183502028,-69.2847420153838,-161.004756238581,-48.9989499878028,-153.852835643677
0.504337234333593,-79.3598565246297,-162.469415359791,-57.2299895365974,-146.196577920646,-69.5067097116403,-162.078445782372,-49.1923857522923,-155.187077734493
0.50643397612032,-79.5695435369416,-163.393981405407,-57.40926928784,-147.362624806444,-69.7258188841664,-163.158038639175,-49.3830088904543,-156.528023234974
0.508539434943628,-79.7768632146611,-164.319322738894,-57.5862186178008,-148.530255330902,-69.9421491918967,-164.243853907466,-49.5708993175607,-157.875989706006
0.510653647043899,-79.9819242317545,-165.245707451767,-57.7609464356304,-149.699737046932,-70.1557746464115,-165.336198868147,-49.7561313014849,-159.231282858155
0.512776648812184,-80.1848310661426,-166.173392983268,-57.9335574549284,-150.871326828509,-70.366763901763,-166.435369890515,-49.9387737525141,-160.594197457453
0.514908476790825,-80.3856843227725,-167.102627427199,-58.1041525168082,-152.045272177272,-70.5751805187843,-167.54165322261,-50.1188904876434,-161.965018115577
0.517049167674087,-80.5845810334137,-168.033650738795,-58.2728288896846,-153.221812429178,-70.781083206325,-168.655325676801,-50.2965404717968,-163.344019975262
0.519198758308789,-80.7816149353892,-168.96669585474,-58.439680547997,-154.401179874298,-70.9845260416194,-169.776655219984,-50.4717780381802,-164.73146930032
0.521357285694937,-80.9768767312305,-169.901989737904,-58.6047984318564,-155.583600801331,-71.1855586717862,-170.905901476515,-50.6446530897665,-166.127623978413
0.523524786986362,-81.1704543310408,-170.839754357155,-58.7682706893999,-156.769296477206,-71.3842264982746,-172.043316150939,-50.8152112837264,-167.532733943615
0.525701299491358,-81.3624330791748,-171.780207611493,-58.9301829034618,-157.958484070982,-71.5805708459147,-173.189143376645,-50.9834942004628,-168.9470415249
0.527886860673326,-81.552895966684,-172.723564206841,-59.0906183040106,-159.151377530437,-71.7746291180887,-174.343619995778,-51.149539498767,-170.370781725897
0.530081508151419,-81.7419238308343,-173.670036493078,-59.2496579676574,-160.348188418875,-71.9664349394209,-175.506975775079,-51.3133810584931,-171.804182440568
0.532285279701186,-81.9295955428786,-174.619835268205,-59.4073810054191,-161.54912671908,-72.1560182872796,-176.679433561724,-51.4750491120434,-173.247464608898
0.534498213255228,-82.115988185151,-175.57317055601,-59.5638647398038,-162.754401610765,-72.3434056132888,-177.861209382761,-51.6345703658644,-174.70084231617
0.536720346903846,-82.3011772184492,-176.53025236313,-59.7191848721838,-163.964222227424,-72.5286199559729,-179.052512491323,-51.7919681130757,-176.164522839038
0.538951718895699,-82.4852366405811,-177.49129142104,-59.873415641332,-165.178798398102,-72.7116810455866,179.746454637554,-51.9472623382824,-177.638706641196
0.54119236763846,-82.6682391368649,-178.456499918185,-60.0266299739128,-166.398341379326,-72.8926054021217,178.535496358934,-52.1004698155665,-179.123587321221
0.543442331699482,-82.8502562233001,-179.426092227249,-60.1788996276429,-167.623064582152,-73.0714064274342,177.3144239555,-52.251604200597,179.380648485069
0.545701649806456,-83.0313583830553,179.599714367638,-60.3302953277691,-168.853184299177,-73.2480944923885,176.083055778394,-52.4006761177567,177.873821245609
0.547970360848082,-83.2116151968556,178.620698939039,-60.480886897445,-170.088920436184,-73.4226770198772,174.841217429362,-52.5476932431459,176.355758714357
0.550248503874735,-83.3910954677926,177.636636175086,-60.6307433825309,-171.330497253059,-73.595158564544,173.588741982223,-52.6926603842874,174.826296152897
0.55253611809914,-83.5698673410241,176.647295624481,-60.7799331712826,-172.578144118597,-73.7655408900056,172.325470241733,-52.8355795573315,173.285276589432
0.554833242897046,-83.7479984187775,175.652440922956,-60.9285241093448,-173.832096283823,-73.9338230443436,171.051251037911,-52.9764500625307,171.732551113234
0.557139917807902,-83.9255558710212,174.651828996495,-61.0765836104096,-175.092595678584,-74.1000014346157,169.765941553836,-53.1152685587328,170.167979202563
0.559456182535541,-84.1026065421135,173.645209236455,-61.2241787628563,-176.359891736222,-74.2640699011114,168.469407684857,-53.2520291376188,168.591429083994
0.561782076948861,-84.2792170536956,172.632322641558,-61.371376432632,-177.634242251381,-74.4260197920576,167.161524427029,-53.3867233983915,167.002778120968
0.56411764108251,-84.4554539040384,171.612900921531,-61.5182433625867,-178.91591427618,-74.5858400394611,165.842176292467,-53.5193405235994,165.401913229257
0.56646291513758,-84.6313835640057,170.58666555686,-61.6648462684252,179.794814939747,-74.7435172367502,164.511257749092,-53.6498673567599,163.788731316819
0.568817939482292,-84.8070725697375,169.553326808857,-61.8112519313785,178.497656959498,-74.8990357188574,163.168673682088,-53.7782884824244,162.163139745353
0.571182754652699,-84.9825876121048,168.512582673794,-61.9575272876464,177.192311113241,-75.0523776453602,161.814339874113,-53.9045863093002,160.525056810619
0.573557401353375,-85.1579956229185,167.464117774518,-62.1037395145943,175.878463390001,-75.2035230872682,160.448183501097,-54.0287411570194,158.874412238323
0.575941920458124,-85.3333638578112,166.407602182377,-62.2499561136223,174.555785259789,-75.3524501180156,159.070143640158,-54.1507313471125,157.211147692132
0.578336353010677,-85.5087599756301,165.342690161812,-62.3962449895457,173.223932418368,-75.4991349091804,157.680171785907,-54.270533298709,155.535217290061
0.580740740225402,-85.6842521140967,164.269018829304,-62.5426745262423,171.882543446385,-75.6435518314127,156.278232371088,-54.3881216294467,153.846588125209
0.583155123488011,-85.8599089613892,163.18620671766,-62.6893136582211,170.531238373841,-75.7856735610086,154.864303287257,-54.5034692620268,152.145240786503
0.585579544356277,-86.035799823192,162.09385223591,-62.8362319376592,169.16961714016,-75.9254711925147,153.438376400815,-54.6165475367988,150.431169874819
0.588014044560743,-86.211994684631,160.99153201414,-62.9834995963238,167.797257939201,-76.0629143576884,152.000458059516,-54.7273263307022,148.704384509557
0.590458666005444,-86.3885642663615,159.878799121707,-63.1311876016465,166.413715437646,-76.1979713510771,150.550569584215,-54.8357741828258,146.964908820461
0.59291345076863,-86.5655800739084,158.755181146211,-63.2793677060499,165.018518854141,-76.3306092624051,149.088747740404,-54.9418584267754,145.212782419215
0.595378441103485,-86.7431144391536,157.620178119447,-63.4281124884211,163.611169885421,-76.4607941158802,147.615045183836,-55.0455453299607,143.448060845126
0.597853679438858,-86.9212405526359,156.473260275321,-63.5774953863982,162.191140464387,-76.5884910164456,146.129530874346,-55.1468002398279,141.670815979007
0.600339208379993,-87.1000324850539,155.313865623343,-63.727590717858,160.757870333764,-76.7136643029112,144.632290451839,-55.2455877369706,139.881136419207
0.602835070709264,-87.2795651960412,154.141397319842,-63.8784736896779,159.310764417479,-76.8362777078001,143.123426568294,-55.341871794957,138.079127813668
0.605341309386904,-87.4599145279096,152.955220817463,-64.0302203914638,157.849189970312,-76.956294523643,141.603059169629,-55.4356159466041,136.264913141831
0.607857967551755,-87.6411571816129,151.754660771808,-64.1829077715001,156.372473484693,-77.0736777753462,140.071325721291,-55.5267834563254,134.438632940255
0.610385088522003,-87.8233706716642,150.538997682283,-64.3366135916514,154.879897331709,-77.1883903981458,138.528381371518,-55.6153374980658,132.600445465928
0.612922715795926,-88.0066332561299,149.307464242394,-64.4914163573417,153.370696111536,-77.3003954205516,136.974399046493,-55.7012413382243,130.750526791432
0.615470893052642,-88.1910238371002,148.059241372716,-64.6473952180102,151.844052686567,-77.4096561515668,135.409569471801,-55.7844585228539,128.889070826438
0.618029664152863,-88.3766218261921,146.793453907919,-64.8046298325985,150.299093868572,-77.5161363713617,133.834101115042,-55.8649530683149,127.016289260326
0.620599073139647,-88.5635069686387,145.509165907268,-64.9632001936241,148.734885729348,-77.6198005244683,132.248220044897,-55.9426896544491,125.132411421272
0.623179164239159,-88.7517591183419,144.205375556286,-65.1231864022185,147.150428502508,-77.7206139144627,130.652169702523,-56.0176338192415,123.23768404765
0.625769981861429,-88.9414579548832,142.881009625705,-65.2846683851214,145.544651042582,-77.8185428990037,129.046210581817,-56.0897521538384,121.332370968299
0.62837157060112,-89.1326826318544,141.534917452738,-65.4477255429951,143.916404806403,-77.9135550840139,127.430619815838,-56.159012496708,119.416752688946
0.630983975238291,-89.3255113439542,140.165864409127,-65.6124363175063,142.264457321294,-78.005619515714,125.805690667521,-56.2253841256536,117.491125882915
0.633607240739173,-89.5200207980528,138.772524820818,-65.7788776623725,140.587485104864,-78.0947068691619,124.17173192375,-56.2888379463325,115.555802785185
0.636241412256941,-89.7162855707858,137.353474305697,-65.9471244009413,138.884066002866,-78.1807896319061,122.529067192816,-56.3493466758881,113.611110489837
0.638886535132488,-89.9143773321674,135.907181499227,-66.1172484497857,137.15267091495,-78.2638422813373,120.878034106338,-56.4068850202809,111.65739015195
0.64154265489521,-90.1143639111236,134.43199914354,-66.2893178842214,135.391654883869,-78.3438414543139,119.218983427813,-56.4614298438932,109.694996096129
0.644209817263788,-90.3163081746896,132.926154524589,-66.4633958174863,133.599247532744,-78.4207661076568,117.552278071025,-56.5129603300022,107.724294834881
0.646888068146973,-90.5202666878141,131.387739255275,-66.6395390605289,131.773542848297,-78.4945976681379,115.878292032687,-56.561458130749,105.745664001217
0.649577453644381,-90.7262881152158,129.814698421533,-66.8177965238465,129.912488327035,-78.565320170652,114.197409244705,-56.6069075052877,103.759491200881
0.65227802004728,-90.9344113204845,128.204819134961,-66.9982073165695,128.013873527989,-78.6329203833333,112.510022352577,-56.6492954448825,101.766172790695
0.654989813839393,-91.1446631106029,126.555718571983,-67.1807984909658,126.075318111961,-78.6973879184848,110.816531427337,-56.6886117838147,99.7661125904533
0.657712881697694,-91.3570555662985,124.864831628573,-67.3655823727745,124.094259496349,-78.7587153283017,109.117342619416,-56.7248492950861,97.7597205367308
0.660447270493213,-91.5715828902217,123.129398384909,-67.5525534093667,122.067940319881,-78.8168981845139,107.412866763585,-56.7580037700397,95.7474112877549
0.663193027291843,-91.7882176960969,121.346451660159,-67.7416844588782,119.993395997495,-78.8719351412224,105.703517944789,-56.7880740811749,93.7296027891712
0.665950199355148,-92.0069066530816,119.512805049391,-67.932922434551,117.867442757316,-78.9238279803715,103.989712035306,-56.8150622275995,91.7067148111341
0.668718834141181,-92.2275653912203,117.625041978373,-68.1261832101686,115.68666669554,-78.9725816394802,102.271865214022,-56.838973362739,89.6791674675021
0.671498979305296,-92.4500725670626,115.679506494999,-68.3213456856557,113.447414567933,-79.0182042214366,100.550392478915,-56.8598158041101,87.647379728227
0.674290682700971,-92.6742629846671,113.67229674592,-68.518244908064,111.145787266522,-79.0607069863498,98.8257061638985,-56.877601025152,85.6117679361184
0.677093992380632,-92.8999196684333,111.599262371446,-68.716664144385,108.777637214567,-79.1001043256458,97.0982144711647,-56.8923436293007,83.5727443390822
0.679908956596476,-93.1267647934152,109.456007397936,-68.9163258118452,106.338571259006,-79.1364137187756,95.3683200299113,-56.9040613066758,81.5307156487499
0.682735623801307,-93.3544493999789,107.237900618846,-69.1168811925445,103.823961051558,-79.1696556730876,93.6364184919864,-56.9127747739328,79.4860816360167
0.685574042649369,-93.5825418581556,104.940095932226,-69.3178988977905,101.228963386271,-79.1998536475853,91.9028971744549,-56.9185076979986,77.439233773486
0.68842426199718,-93.8105151095439,102.557565633103,-69.5188521099815,98.5485534919503,-79.2270339614483,90.1681337584359,-56.9212866045721,75.3905539342011
0.691286330904375,-94.0377328093159,100.08515021748,-69.7191047245932,95.7775748361962,-79.2512256883382,88.4324950528107,-56.9211407724093,73.3404131552168
0.694160298634551,-94.2634346270939,97.517628791107,-69.9178966510361,92.9108095342169,-79.272460537636,86.6963358304884,-56.9181021145392,71.2891704737433
0.697046214656115,-94.4867211527686,94.8498146078146,-70.1143287184548,89.9430738871863,-79.2907727238616,84.9599977439968,-56.9122050476628,69.237171842592
0.699944128643134,-94.7065390998001,92.0766804618765,-70.3073478790085,86.8693437746429,-79.3061988256132,83.2238083261129,-56.9034863510713,67.1847491306735
0.702854090476193,-94.9216678077047,89.1935184462752,-70.4957337103384,83.6849144127666,-79.318777635427,81.488080080205,-56.8919850164856,65.1322192131843
0.705776150243248,-95.1307084116376,86.1961377257192,-70.6780875851309,80.3855981274239,-79.3285500020017,79.7531096638452,-56.8777420902591,63.0798831550724
0.708710358240494,-95.3320774489899,83.0811021745978,-70.8528262776944,76.9679619921303,-79.3355586662501,78.0191771681946,-56.8608005094096,61.0280254902561
0.71165676497323,-95.5240070663523,79.8460066956638,-71.0181821709029,73.4296041467412,-79.3398480926453,76.2865454945431,-56.8412049329443,58.9769135980034
0.714615421156723,-95.7045543003399,76.4897865198043,-71.1722125370011,69.7694630972271,-79.3414642973059,74.5554598283866,-56.8190015699245,56.9267971768379
0.717586377717088,-95.8716220241857,73.0130477128457,-71.3128204841772,65.9881482224778,-79.3404546742303,72.8261472104164,-56.7942380056796,54.8779078153505
0.720569685792158,-96.0229939419032,69.4183997260727,-71.4377899507053,62.0882723248089,-79.3368678210349,71.0988162028623,-56.7669630275246,52.8304586583599
0.723565396732371,-96.1563853286347,65.7107628576268,-71.5448364452736,58.0747590913559,-79.3307533654844,69.3736566487971,-56.7372264512704,50.7846441660272
0.726573562101647,-96.2695099474141,61.8976162869649,-71.6316739637263,53.9550911285096,-79.3221617940225,67.6508395212295,-56.7050789497341,48.7406399627585
0.729594233678283,-96.3601616980171,57.9891478316054,-71.6960966378939,49.7394597186442,-79.311144283419,65.9305168581498,-56.6705718843661,46.6986027720466
0.732627463455835,-96.4263072072492,53.9982669825645,-71.7360713258595,45.440777855523,-79.2977525365551,64.2128217790935,-56.633757141015,44.6586704328297
0.735673303644022,-96.466183084442,49.9404500389337,-71.7498348674356,41.0745253788443,-79.2820386232594,62.4978685783396,-56.5946869707443,42.6209619924791
0.738731806669619,-96.4783894571948,45.8334011050983,-71.735987619884,36.658409971426,-79.2640548270063,60.7857528894374,-56.5534138365104,40.5855778711057
0.741803025177362,-96.4619702707987,41.6965342603455,-71.6935737573192,32.2118493287642,-79.2438534981736,59.0765519154832,-56.5099902664006,38.5526000916168
0.744887012030852,-96.4164711854181,37.5503070505788,-71.6221391678696,27.7553046507016,-79.2214869144513,57.3703247193953,-56.4644687140225,36.5220925697597
0.747983820313468,-96.3419679421244,33.4154585222554,-71.5217598196892,23.3095186753121,-79.197007148885,55.6671125682631,-56.4169014265281,34.4941014582344
0.751093503329278,-96.2390615549977,29.3122208487871,-71.3930369530393,18.8947273052436,-79.1704659459358,53.9669393258814,-56.3673403206536,32.4686555389885
0.754216114603956,-96.1088409531833,25.2595781097168,-71.2370597223231,14.5299183868274,-79.1419146058361,52.2698118875771,-56.3158368670568,30.4457666577987
0.757351707885708,-95.9528178279685,21.2746377688165,-71.0553400431415,10.2322031881047,-79.1114038774326,50.5757206515625,-56.2624419831406,28.4254301953695
0.760500337146191,-95.7728415632598,17.3721619863668,-70.8497275227498,6.01634771103545,-79.0789838596157,48.8846400212178,-56.2072059344637,26.4076255693546
0.763662056581445,-95.5710036863503,13.5642817515995,-70.6223139108031,1.89448682385409,-79.0447039113593,47.19652893289,-56.1501782447614,24.3923167619
0.766836920612828,-95.349541165202,9.86039246422638,-70.3753363966169,-2.12398015748226,-79.008612570319,45.5113314041041,-56.0914076145253,22.3794528675776
0.770024983887949,-95.1107464078835,6.26720969423764,-70.111087608585,-6.03233370959356,-78.9707574798732,43.8289770973138,-56.030941848026,20.368968656863
0.773226301281608,-94.8568895429642,2.78895108625716,-69.8318378945511,-9.82635219741542,-78.9311853244358,42.1493818946678,-55.968827788607,18.3607851506222
0.776440927896747,-94.5901560681697,-0.572394780015657,-69.539772970443,-13.5040430138645,-78.889941772816,40.4724484795988,-55.9051112620272,16.3548102014124
0.77966891906539,-94.3126007182262,-3.8167505379331,-69.2369477880961,-17.0653247280702,-78.8470714293619,38.7980669213741,-55.8398370275859,14.3509390777401
0.782910330349603,-94.0261166957453,-6.94561565002391,-68.9252557661164,-20.511692701617,-78.8026177925883,37.1261152591073,-55.7730487367328,12.3490550477759
0.786165217542443,-93.7324183152577,-9.96174035402237,-68.6064114338926,-23.845893034696,-78.7566232209584,35.4564600820925,-55.7047888988326,10.3490299593834
0.789433636668926,-93.4330345763859,-12.8688248877177,-68.2819440047478,-27.0716217910783,-78.7091289054715,33.7889571036503,-55.6350988537344,8.35072481365751
0.792715643986984,-93.129311080943,-15.6712538775562,-67.9531992930166,-30.193259386848,-78.6601748486858,32.1234517260459,-55.5640187507782,6.35399032952773
0.79601129598844,-92.8224178949131,-18.3738701395819,-67.6213475760042,-33.2156443914844,-78.6097998498016,30.4597795943491,-55.4915875338604,4.35866749729712
0.799320649399976,-92.5133612998214,-20.9817880670857,-67.2873953453347,-36.1438869156511,-78.5580414954165,28.7977671374408,-55.4178429321725,2.36458811932334
0.80264376118411,-92.2029977800681,-23.5002441273632,-66.9521992942637,-38.9832191081059,-78.5049361555665,27.1372320946712,-55.3428214562252,0.371575336348315
0.805980688540177,-91.8920489879482,-25.9344804896709,-66.616481282677,-41.7388787838113,-78.4505189846661,25.4779840269587,-55.2665583987725,-1.6205558617421
0.809331488905316,-91.5811167793269,-28.2896571568579,-66.2808433727442,-44.4160215557254,-78.394823926965,23.8198248114002,-55.1890878402517,-3.6119981416482
0.812696219955453,-91.2706977042528,-30.5707879001366,-65.9457823195105,-47.0196567697444,-78.3378837261456,22.1625491187024,-55.1104426583653,-5.60295134957232
0.816074939606299,-90.961196565713,-32.782695578484,-65.6117031296306,-49.5546028242729,-78.2797299386953,20.5059448729869,-55.0306545414374,-7.59362205176467
0.819467706014345,-90.6529388315036,-34.9299828965002,-65.2789314732177,-52.0254579282598,-78.2203929506976,18.849793693739,-54.9497540051889,-9.58422309293314
0.822874577577863,-90.3461818075393,-37.0170152040903,-64.9477248571318,-54.4365829010662,-78.1599019976969,17.1938713198517,-54.8677704125875,-11.5749731725614
0.82629561293791,-90.0411245655129,-39.0479124955871,-64.6182825526182,-56.7920931717822,-78.0982851873079,15.5379480159152,-54.7847319964416,-13.5660964389856
0.82973087097934,-89.7379166726781,-41.0265482829921,-64.2907543250685,-59.0958576526577,-78.0355695242495,13.8817889610475,-54.7006658844194,-15.5578221009391
0.833180410831814,-89.4366658044542,-42.9565534767455,-63.9652480466044,-61.3515026200766,-77.9717809375,12.2251546207108,-54.6155981261898,-17.55038405611
0.836644291870823,-89.1374443378529,-44.8413238003848,-63.6418362894836,-63.5624191294264,-77.9069443092827,10.5678011020957,-54.529553722393,-19.5440205361413
0.840122573718703,-88.8402950302944,-46.6840295933973,-63.3205620048941,-65.7317728181604,-77.8410835056035,8.90948049375584,-54.4425566551647,-21.5389737673841
0.84361531624567,-88.5452358878934,-48.4876271246596,-63.0014433912202,-67.8625152194568,-77.774221408076,7.24994119028293,-54.3546299199467,-23.5354896466122
0.84712257957084,-88.252264322417,-50.2548707544991,-62.6844780509785,-69.9573959245104,-77.7063799467808,5.58892820290089,-54.2657955583329,-25.5338174308267
0.850644424063273,-87.9613606887356,-51.9883254544181,-62.3696465282483,-72.0189751024814,-77.6375801339156,3.92618345693427,-54.1760746917063,-27.5342094401881
0.854180910343009,-87.6724912859965,-53.69037932745,-62.0569153098243,-74.0496360210941,-77.5678420980059,2.26144607715605,-54.085487555436,-29.5369207730746
0.857732099282108,-87.3856108968052,-55.3632558759125,-61.7462393643773,-76.0515973146275,-77.4971851184502,0.594452662099457,-53.9940535334099,-31.5422090321815
0.861298052005704,-87.1006649299406,-57.0090258427965,-61.4375642851484,-78.026924825562,-77.4256276601844,-1.0750624515606,-53.9017911926868,-33.5503340605526
0.864878829893051,-86.8175912238861,-58.6296185133165,-61.13082809346,-79.9775429063707,-77.3531874082554,-2.74736693340219,-53.8087183180574,-35.5615576863975
0.868474494578585,-86.536321560901,-60.2268324082056,-60.8259627527664,-81.9052451130897,-77.2798813020972,-4.42273021125152,-53.7148519463084,-37.5761434755068
0.87208510795298,-86.2567829345515,-61.802345333746,-60.5228954361643,-83.8117042555996,-77.2057255693061,-6.10142322956813,-53.6202083999862,-39.5943564900697
0.875710732164217,-85.9788986075907,-63.3577237776972,-60.2215495842529,-85.6984817938387,-77.1307357587137,-7.78371821303085,-53.5248033204585,-41.6164630526866
0.879351429618652,-85.702588991779,-64.894431657593,-59.921845784934,-87.5670365863703,-77.0549267725549,-9.46988843408212,-53.4286517000711,-43.6427305143548
0.883007262982088,-85.4277723766245,-66.4138384398398,-59.6237025021318,-89.4187330097648,-76.9783128975265,-11.1602079832267,-53.3317679131953,-45.6734270252036
0.886678295180861,-85.154365530031,-67.9172266560104,-59.3270366764221,-91.2548484751815,-76.9009078345255,-12.8549515408795,-53.2341657459565,-47.70882130679
0.890364589402915,-84.8822841904098,-69.4057988477698,-59.031764217123,-93.0765803735951,-76.8227247268557,-14.554394149553,-53.1358584244299,-49.7491824247325
0.894066209098892,-84.6114434668572,-70.8806839746549,-58.7378004024537,-94.8850524838649,-76.7437761866765,-16.2588109852238,-53.0368586410794,-51.7947795605257
0.897783217983227,-84.3417581614831,-72.3429433201536,-58.4450602018431,-96.6813208791277,-76.6640743194631,-17.9684771267209,-52.9371785792087,-53.8458817813901
0.901515680035243,-84.0731430258235,-73.793575931609,-58.1534585323228,-98.4663793670129,-76.5836307462337,-19.6836673220303,-52.8368299351788,-55.9027578070356
0.905263659500249,-83.8055129614331,-75.2335236287474,-57.8629104591004,-100.24116449848,-76.5024566232856,-21.4046557504535,-52.7358239381346,-57.9656757722764
0.909027220890651,-83.5387831731984,-76.6636756143589,-57.5733313488541,-102.006560178831,-76.4205626591655,-23.1317157795877,-52.6341713669678,-60.0349029844854
0.912806428987061,-83.2728692825804,-78.0848727190892,-57.2846369829556,-103.763401912821,-76.337959128585,-24.8651197161983,-52.5318825642229,-62.1107056749306
0.916601348839409,-83.0076874068693,-79.4979113104362,-56.9967436367061,-105.512480713995,-76.2546558829679,-26.6051385500814,-52.4289674466369,-64.1933487431106
0.920412045768067,-82.7431542095736,-80.9035468942111,-56.7095681297074,-107.254546706483,-76.1706623572974,-28.3520416901288,-52.3254355119787,-66.2830954933015
0.924238585364969,-82.4791869262504,-82.3024974347331,-56.4230278516729,-108.990312445536,-76.085987572907,-30.1060966918958,-52.2212958418327,-68.3802073625957
0.928081033494744,-82.2157033693876,-83.6954464181495,-56.1370407672917,-110.720455981205,-76.0006401358324,-31.8675689760701,-52.1165570999435,-70.4849436398608
0.931939456295847,-81.9526219153577,-85.083045681464,-55.8515254031647,-112.445623687711,-75.9146282303136,-33.6367215373846,-52.0112275257114,-72.5975611751278
0.9358139201817,-81.6898614759583,-86.4659180280505,-55.5664008193264,-114.166432879326,-75.8279596070096,-35.4138146436339,-51.9053149224004,-74.7183140791049
0.93970449184183,-81.4273414566197,-87.8446596488429,-55.281586567435,-115.883474231927,-75.7406415654513,-37.1991055246401,-51.7988266395854,-76.8474534126276
0.943611238243023,-81.164981702992,-89.2198423668301,-54.9970026373423,-117.597314027855,-75.6526809302309,-38.9928480511635,-51.6917695493356,-78.9852268660679
0.947534226630475,-80.9027024373041,-90.5920157210687,-54.7125693934348,-119.308496240307,-75.5640840203856,-40.795292403981,-51.5841500155929,-81.1318784288992
0.951473524528946,-80.6404241856118,-91.9617089051371,-54.4282075018645,-121.01754447217,-75.4748566113994,-42.6066847335394,-51.4759738561685,-83.2876480498592
0.955429199743926,-80.3780676968115,-93.3294325737579,-54.1438378495458,-122.724963763025,-75.3850038892068,-44.4272668108838,-51.3672462967421,-85.4527712883703
0.959401320362801,-80.1155538540893,-94.6956805302352,-53.8593814555881,-124.431242276974,-75.2945303955433,-46.2572756707909,-51.2579719162076,-87.6274789581757
0.963389954756025,-79.8528035792879,-96.0609313063885,-53.5747593756454,-126.136852882969,-75.2034399639434,-48.096943248351,-51.1481545826678,-89.8119967644325
0.967395171578297,-79.589737730511,-97.4256496457824,-53.2898925995052,-127.842254638441,-75.1117356456462,-49.9464960105863,-51.0377973793354,-92.006544935829
0.971417039769741,-79.3262769931368,-98.7902879002811,-53.0047019420847,-129.547894186254,-75.0194196246223,-51.806154585018,-50.9269025195572,-94.2113378536662
0.975455628557095,-79.062341764275,-100.155287349271,-52.7191079278732,-131.254207074342,-74.9264931208905,-53.6761333875172,-50.8154712501274,-96.4265836802151
0.979511007454901,-78.7978520305797,-101.521079450294,-52.4330306687281,-132.961619006751,-74.8329562812444,-55.5566402521774,-50.703503742012,-98.6524839891031
0.983583246266704,-78.5327272392073,-102.888087029333,-52.146389734818,-134.670547034339,-74.7388080564627,-57.4478760664181,-50.5909989675563,-100.88923340093
0.98767241508625,-78.2668861615999,-104.256725418531,-51.8591040183906,-136.381400692921,-74.6440460640228,-59.3500344150016,-50.4779545631966,-103.137019227801
0.991778584298694,-78.0002467496574,-105.627403548807,-51.5710915899303,-138.094583096308,-74.5486664352899,-61.2633012372085,-50.364366676648,-105.396021131021
0.995901824581813,-77.7327259837552,-107.00052500454,-51.2822695461602,-139.810491991423,-74.4526636460962,-63.1878545019576,-50.2502297974824,-107.666410796726
1.00004220690722,-77.4642397119454,-108.376489047285,-50.9925538492297,-141.529520782452,-74.356030329571,-65.1238639062615,-50.1355365699567,-109.948351634863
1.00419980254159,-77.1947024795656,-109.755691615401,-50.7018591563086,-143.2520595309,-74.2587570700212,-67.0714906030832,-50.0202775868944,-112.241998507566
1.00837468304787,-76.9240273483531,-111.138526306388,-50.4100986386874,-144.978495938389,-74.1608321766019,-69.0308869653159,-49.9044411633544,-114.547497493651
1.01256692028655,-76.6521257040298,-112.525385348833,-50.1171837893486,-146.709216319034,-74.0622414354445,-71.00219639334,-49.7880130887601,-116.864985696706
1.01677658641685,-76.3789070511808,-113.916660570961,-49.8230242178316,-148.444606568447,-73.96296783884,-72.9855531744149,-49.6709763560833,-119.194591104992
1.02100375389799,-76.1042787940915,-115.312744373044,-49.5275274310567,-150.185053136607,-73.8629912899915,-74.9810824029364,-49.5533108665969,-121.536432512235
1.02524849549046,-75.8281460020366,-116.71403071127,-49.2305985986015,-151.93094401218,-73.7622882817576,-76.9888999714967,-49.43499310862,-123.890619509201
1.0295108842572,-75.5504111573232,-118.120916101121,-48.9321403007307,-153.682669726359,-73.6608315477049,-79.0091126435927,-49.3159958085719,-126.257252556934
1.03379099356495,-75.2709738841745,-119.53380064893,-48.6320522572681,-155.440624384888,-73.5585896836686,-81.0418182198277,-49.1962875525343,-128.636423153476
1.03808889708543,-74.9897306563013,-120.953089120999,-48.3302310351555,-157.205206737647,-73.4555267378777,-83.0871058105085,-49.0758323763792,-131.028214107
1.04240466879666,-74.7065744807382,-122.379192060632,-48.0265697322776,-158.976821296153,-73.3516017675401,-85.1450562286882,-48.9545893223562,-133.432699929361
1.04673838298422,-74.4213945552123,-123.812526964499,-47.7209576348187,-160.755879510405,-73.2467683595865,-87.2157425189712,-48.8325119598396,-135.849947365438
1.05109011424252,-74.134075895965,-125.253519531176,-47.4132798450737,-162.542801017896,-73.1409741130425,-89.2992306387703,-48.7095478677036,-138.280016074912
1.0554599374761,-73.8444989325488,-126.702604996273,-47.1034168762336,-164.338014979226,-73.0341600802225,-91.3955803102526,-48.5856380755204,-140.722959484734
1.05984792790089,-73.5525390656663,-128.160229570564,-46.7912442102144,-166.141961516714,-72.9262601636114,-93.5048460629539,-48.4607164604449,-143.178825832265
1.06425416104555,-73.2580661835966,-129.626851999875,-46.4766318140728,-167.95509327477,-72.8172004649034,-95.6270784890271,-48.3347090962587,-145.647659421045
1.06867871275273,-72.960944132156,-131.102945268267,-46.1594436099567,-169.777877123575,-72.7068985821996,-97.7623257354053,-48.2075335505722,-148.129502113482
1.07312165918038,-72.6610301324466,-132.58899846945,-45.8395368928448,-171.610796030978,-72.5952628508007,-99.9106352598387,-48.0790981256218,-150.624395087411
1.07758307680309,-72.3581741398505,-134.085518875357,-45.5167616895308,-173.454351131573,-72.4821915223542,-102.072055880977,-47.9493010374234,-153.132380886692
1.08206304241338,-72.0522181368006,-135.59303423567,-45.1909600513854,-175.309064026716,-72.3675718763149,-104.246640156472,-47.8180295272378,-155.65350579984
1.08656163312303,-71.742995350786,-137.112095347878,-44.861965272353,-177.175479355089,-72.2512792567094,-106.434447127674,-47.6851588983416,-158.187822605233
1.0910789263644,-71.4303293877982,-138.643278944486,-44.5296010223892,-179.054167680405,-72.1331760260519,-108.63554547509,-47.5505514699496,-160.735393727093
1.09561499989176,-71.1140332699665,-140.187190952438,-44.1936803850885,179.054271248665,-72.013110426888,-110.85001713556,-47.4140554387646,-163.296294853181
1.10016993178267,-70.7939083644225,-141.744470190119,-43.8540047865404,177.149204800976,-71.8909153398148,-113.077961440502,-47.2755036370056,-165.870619073551
1.10474380043926,-70.4697431884263,-143.315792579813,-43.510362800449,175.22996324995,-71.7664069248837,-115.319499844857,-47.1347121738168,-168.458481610012
1.10933668458963,-70.1413120734336,-144.90187596876,-43.162528812192,173.295834952009,-71.6393831309794,-117.574781329132,-46.9914789446554,-171.060025218685
1.11394866328917,-69.8083736679964,-146.503485670711,-42.8102615217155,171.346060804504,-71.5096220550159,-119.843988572751,-46.8455819904951,-173.67542636386
1.11857981592194,-69.4706692561011,-148.121440862947,-42.4533022618653,169.379827848183,-71.3768801295015,-122.127345016635,-46.6967776853995,-176.304902281092
1.12323022220204,-69.1279208636439,-149.756622002304,-42.0913731048555,167.396261850652,-71.2408901131038,-124.425122957566,-46.5447987270959,-178.948719072064
1.12789996217497,-68.7798291210974,-151.409979459191,-41.7241747249305,165.394418671847,-71.1013588541576,-126.737652847725,-46.3893519004921,178.392798995366
1.13258911621902,-68.42607084489,-153.082543612927,-41.3513839797383,163.373274168163,-70.9579647914383,-129.065334011641,-46.2301155784592,175.719258769712
1.13729776504664,-68.0662962933965,-154.775436707384,-40.9726511663158,161.331712336308,-70.8103551497886,-131.408647041797,-46.0667369174682,173.030185819756
1.14202598970584,-67.7001260455066,-156.489886836121,-40.5875968996531,159.26851132764,-70.6581427800764,-133.768168196338,-45.8988286975572,170.325010036342
1.14677387158156,-67.3271474402126,-158.227244515433,-40.1958085522762,157.182326874598,-70.5009025831932,-136.144586201538,-45.725965746341,167.603048829409
1.15154149239712,-66.946910504194,-159.989002417676,-39.796836181828,155.07167255686,-70.3381674459958,-138.538721963164,-45.5476808749625,164.86348741614
1.15632893421559,-66.5589232805687,-161.776818983716,-39.3901878598153,152.934896188357,-70.169423602793,-140.951551821562,-45.3634602395908,162.10535556538
1.16113627944121,-66.1626464553312,-163.592546822996,-38.9753242980441,150.770151416702,-69.9941053186314,-143.38423515463,-45.172738024718,159.327499994173
1.16596361082079,-65.757487157929,-165.438267056837,-38.5516526491926,148.575363379349,-69.8115887695399,-145.838147353716,-44.9748903234155,156.528551391386
1.17081101144518,-65.3427917882786,-167.316331085169,-38.1185193338247,146.348186936341,-69.6211849692368,-148.314919487577,-44.7692280640523,153.706884753262
1.17567856475066,-64.917837693558,-169.229411686341,-37.6752017171799,144.085955569979,-69.4221315605862,-150.81648635356,-44.5549888017637,150.860571331762
1.1805663545204,-64.4818234836025,-171.180565932626,-37.2208984245676,141.78561846879,-69.2135832521893,-153.345145127402,-44.3313271550557,147.987319984285
1.18547446488587,-64.0338577330592,-173.173313174952,-36.7547180435195,139.443662542266,-68.99460063465,-155.903627512471,-44.0973036220819,145.084405023959
1.19040298032834,-63.5729457713938,-175.211732396975,-36.2756659137951,137.056015066268,-68.7641370560344,-158.495189225277,-43.8518714561168,142.148576733657
1.19535198568028,-63.0979742090581,-177.300584672564,-35.782628653549,134.617921225018,-68.5210231709047,-161.12372193733,-43.5938612146033,139.17594942367
1.20032156612686,-62.6076927921674,-179.445468444695,-35.2743560140064,132.123788831678,-68.2639487019753,-163.793894570179,-43.3219625208208,136.161860136211
1.20531180720738,-62.1006931251595,178.346981883941,-34.7494396021231,129.566989737215,-67.9914408698909,-166.511333326618,-43.0347024936788,133.100688613742
1.21032279481679,-61.5753837645984,176.068839644395,-34.206287974389,126.939603523336,-67.7018388612221,-169.282853357929,-42.7304202157251,129.985625631282
1.21535461520712,-61.0299611947413,173.710551891288,-33.6430976123951,124.232083491787,-67.3932636327311,-172.116759998403,-42.4072365374269,126.808371761426
1.22040735498899,-60.4623763000943,171.260499653274,-33.0578193953903,121.432816914301,-67.063582324236,-175.023244780005,-42.0630184900488,123.558741359239
1.22548110113311,-59.8702962551672,168.704412691699,-32.4481204900379,118.527539790727,-66.7103666408383,-178.014912101155,-41.6953376678956,120.224135893026
1.23057594097174,-59.2510624559312,166.024581802489,-31.8113422818739,115.498549150397,-66.3308449047305,178.892511789592,-41.3014222801347,116.78883496021
1.23569196220025,-58.6016466051281,163.198786228151,-31.144456460619,112.323630463609,-65.9218483408495,175.679212211202,-40.8781034364648,113.233029704556
1.24082925287857,-57.9186100807564,160.19881592451,-30.4440243886662,108.974579907841,-65.4797540967298,172.319950929342,-40.4217581669851,109.53148769491
1.24598790143273,-57.1980777255637,156.98841241603,-29.7061708905763,105.415145222556,-65.0004316066649,168.782197465072,-39.9282557863716,105.651684233473
1.2511679966564,-56.4357490838519,153.520370290401,-28.9265954898857,101.598127203269,-64.4792074304685,165.023479889655,-39.3929227326553,101.551153150177
1.2563696277124,-55.6269936236444,149.732427109226,-28.1006676312771,97.461269611721,-63.9108812129464,160.987586032529,-38.8105585267096,97.1736880102455
1.26159288413423,-54.7671230239207,145.541425809242,-27.2236989678176,92.9214215765788,-63.289861386608,156.599071974731,-38.1755714749788,92.4438506071948
1.26683785582762,-53.8520254328252,140.835106026683,-26.2915776191719,87.866328917295,-62.6105631873541,151.755315267199,-37.4823766851823,87.2590241807262
1.27210463307208,-52.8795247228597,135.460955811159,-25.3021274267984,82.143485857467,-61.8683628182434,146.315173756307,-36.726350230098,81.4780722418566
1.27739330652245,-51.852156053311,129.212440150448,-24.2578835163819,75.5463635491246,-61.0617039664034,140.083552241369,-35.9059356644907,74.905905230023
1.28270396721045,-50.7825732776241,121.81634364639,-23.1714997052123,67.8017527481119,-60.1965158436611,132.793103363678,-35.0270620657596,67.2751814017172
1.28803670654628,-49.7032937948076,112.935025453119,-22.0754933535943,58.5720187518197,-59.2949456509238,124.091552073056,-34.111876498337,58.2336312966441
1.29339161632014,-48.6814830949019,102.220233824146,-21.0370299103224,47.50891594576,-58.4107524104906,113.563955507758,-33.2141378460177,47.3663176172465
1.29876878870386,-47.832471737755,89.4837854540713,-20.1714398914619,34.4242671447818,-57.6496417956223,100.860725492276,-32.4395516415464,34.3236577261135
1.30416831625247,-47.3083078434937,75.009183186161,-19.6307713708271,19.6015813001458,-57.1753476346573,86.0192815546179,-31.9518515707518,19.1430766628906
1.30959029190578,-47.2318949988749,59.7767841492944,-19.5379278863383,4.02122163597733,-57.1574213114427,69.864416927006,-31.9205888729963,2.6493731446019
1.31503480898999,-47.6100245918128,45.1586622883661,-19.899700774557,-10.9447318208306,-57.6573425407348,53.9261439231509,-32.4072431165948,-13.6274350574505
1.3205019612193,-48.3278444989816,32.1973568777177,-20.6012378582954,-24.2537337276732,-58.5748884667303,39.6083570599073,-33.3115912973653,-28.2834479963848
1.32599184269752,-49.2324108892338,21.2393698424712,-21.4895952500433,-35.5592761053924,-59.7322693935134,27.506862860922,-34.4558435690942,-40.7228537464518
1.33150454791968,-50.2037299693739,12.1271419732049,-22.4447790977493,-45.0189121240817,-60.9788918431906,17.5166774984045,-35.6894063016898,-51.050630761617
1.33704017177369,-51.1705088604141,4.51816505646275,-23.3954964610853,-52.9751439730603,-62.2242093784119,9.2489659820834,-36.9217329037236,-59.6556086869546
1.34259880954192,-52.097681086991,-1.92967312915039,-24.3066808008711,-59.7700778652593,-63.4244403944403,2.29864971961422,-38.109041614518,-66.9428607985795
1.34818055690289,-52.9712697526184,-7.49611997078921,-25.1643551543366,-65.6834551955174,-64.5627072922229,-3.66449070455462,-39.2344546772379,-73.2426012251184
1.35378550993287,-53.7881394970196,-12.3934075911934,-25.9653840924636,-70.9275021108804,-65.635523354783,-8.88745602391486,-40.294485215302,-78.8018254427803
1.35941376510759,-54.5502468454651,-16.7783204178118,-26.7117240693325,-75.6589970801969,-66.6454219708806,-13.5497961062765,-41.2916664560632,-83.8000780920522
1.36506541930386,-55.2616723570031,-20.7661161005237,-27.4074555703638,-79.9931918123066,-67.5972953040979,-17.7815335443042,-42.2308903999139,-88.3673765685645
1.37074056980123,-55.927160975279,-24.4419707809276,-28.0573234631468,-84.0152565257891,-68.4966706503519,-21.6775210638035,-43.1176841778191,-92.5985684316869
1.37643931428371,-56.5514369917135,-27.8694547524428,-28.6660519606291,-87.78875560953,-69.3489425574393,-25.3078083872336,-43.9574421708814,-96.5636982683532
1.38216175084139,-57.138906531019,-31.0965725996261,-29.2380471066434,-91.3616877624892,-70.1590634316507,-28.7248641843404,-44.7551166169747,-100.315229644002
1.38790797797221,-57.6935500349903,-34.1600180991488,-29.7772892597096,-94.7707408951347,-70.9314489280909,-31.9685627520001,-45.5151230010863,-103.893031782714
1.39367809458355,-58.2189052376905,-37.0881742618875,-30.2873160682321,-98.0442921719787,-71.669980149656,-35.0696389041761,-46.2413422543135,-107.327834457465
1.39947219999403,-58.7180908461668,-39.9032435849466,-30.7712461512272,-101.204538264048,-72.3780459997155,-38.0521036563315,-46.9371631065669,-110.643643674827
1.40529039393517,-59.1938462591563,-42.6227760037298,-31.2318188170415,-104.269023301392,-73.0585988666496,-40.9349534039321,-47.6055377711284,-113.859450853752
1.41113277655311,-59.6485753555605,-45.2607774463025,-31.6714378518381,-107.251747427887,-73.714211345458,-43.7333949143112,-48.249038666281,-116.990457817713
1.41699944841035,-60.0843888040784,-47.8285237422134,-32.092213829243,-110.163980710486,-74.3471287594294,-46.459734861166,-48.8699109369988,-120.048966329471
1.42289051048745,-60.5031425721397,-50.3351653399583,-32.4960026192905,-113.014867857115,-74.9593156346885,-49.1240341034329,-49.4701189295157,-123.045032370218
1.42880606418481,-60.9064719071057,-52.7881818279985,-32.8844393696379,-115.811882738112,-75.5524958611849,-51.734594896184,-50.0513863523351,-125.986953350728
1.43474621132438,-61.2958208216812,-55.1937273821592,-33.2589679909905,-118.561173834047,-76.128186963119,-54.2983279690327,-50.6152305466772,-128.881635190023
1.44071105415144,-61.6724674480556,-57.5568961068333,-33.620866511257,-121.267829577342,-76.687729156853,-56.8210321685963,-51.1629915444111,-131.734871958075
1.44670069533633,-62.037545743442,-59.8819278964917,-33.9712687811016,-123.93608421419,-77.2323099235805,-59.3076097182173,-51.6958566407463,-134.551561135775
1.45271523797625,-62.3920640434225,-62.1723696636698,-34.3111830273046,-126.569479032952,-77.7629847815861,-61.7622335422325,-52.2148811665132,-137.33587093944
1.45875478559702,-62.7369209257584,-64.4312027325077,-34.6415077165865,-129.170989758094,-78.2806948652182,-64.1884785240746,-52.7210060671578,-140.091371579136
1.46481944215483,-63.0729187951672,-66.6609443337965,-34.9630451404002,-131.743128045632,-78.7862818318488,-66.5894253583226,-53.2150728097229,-142.821139110967
1.47090931203809,-63.4007755434437,-68.8637290912184,-35.2765130750668,-134.288022969769,-79.2805005363864,-68.9677433818767,-53.6978360573828,-145.527838268454
1.4770245000692,-63.7211345859989,-71.0413749114607,-35.5825548183298,-136.80748691339,-79.7640298402589,-71.3257571392701,-54.1699744784477,-148.213789028068
1.48316511150632,-64.0345735281995,-73.1954366144107,-35.8817478557107,-139.303069198644,-80.2374818594451,-73.6655002568363,-54.6320999944173,-150.881020483603
1.48933125204525,-64.3416116736246,-75.3272498479306,-36.1746113687805,-141.776100002092,-80.7014099037544,-75.9887593373728,-55.0847657192818,-153.531314741044
1.49552302782117,-64.6427165513179,-77.4379672441571,-36.4616127624288,-144.227726511388,-81.1563153160398,-78.2971099498099,-55.5284727987573,-156.166242908423
1.50174054541054,-64.9383096097345,-79.528588334658,-36.7431733588265,-146.658942840795,-81.6026533841426,-80.5919463138398,-55.9636763222517,-158.787194780646
1.50798391183291,-65.2287712006102,-81.5999844100668,-37.0196733813111,-149.070614891185,-82.0408384688634,-82.8745059229498,-56.390790450858,-161.395403462708
1.51425323455272,-65.5144449556823,-83.652919257658,-37.2914563311251,-151.463501087975,-82.47124846704,-85.1458900792578,-56.8101928804543,-163.9919659047
1.52054862148121,-65.7956416424022,-85.6880665171893,-37.5588328431448,-153.838269737313,-82.8942287089312,-87.4070811074317,-57.2222287391087,-166.577860115912
1.52687018097824,-66.072642570887,-87.7060242463027,-37.8220840928493,-156.195513591841,-83.3100953727695,-89.6589568564955,-57.627214001655,-169.153959666794
1.53321802185419,-66.3457026128789,-89.7073271710625,-38.0814648152971,-158.53576210156,-83.7191384859005,-91.9023029755557,-58.0254384908534,-171.721045964851
1.53959225337179,-66.6150528839736,-91.6924570066375,-38.337205987372,-160.859491734855,-84.1216245708295,-94.1378233538278,-58.4171685234587,-174.279818694823
1.54599298524802,-66.8809031325028,-93.661851161881,-38.5895172166837,-163.16713468341,-84.5177989853191,-96.3661490402309,-58.802649250341,-176.830904738422
1.552420327656,-67.1434438719212,-95.6159100850881,-38.8385888739721,-165.459086208281,-84.907887998075,-98.5878458985721,-59.1821067321926,-179.37486582967
1.5588743912269,-67.4028482881026,-97.5550034631515,-39.084594000422,-167.735710839386,-85.2921006352215,-100.803421207256,-59.5557497860251,178.087794845264
1.56535528705182,-67.6592739484228,-99.4794754502092,-39.3276900167643,-169.997347604454,-85.6706303274876,-103.013329374869,-59.9237716323787,175.556626932342
1.57186312668372,-67.9128643357128,-101.389649072663,-39.5680202572474,-172.24431443436,-86.0436563836096,-105.217976912816,-60.2863513687454,173.031227936896
1.57839802213932,-68.1637502269913,-103.285829933744,-39.8057153483883,-174.476911867996,-86.411345311739,-107.417726781798,-60.6436552909996,170.511238877029
1.58496008590104,-68.4120509342136,-105.16830932138,-40.0408944497409,-176.69542616043,-86.7738520075284,-109.612902209174,-60.9958380815056,167.996340466141
1.59154943091895,-68.6578754220271,-107.037366807175,-40.2736663716698,-178.900131882184,-87.1313208249283,-111.803790058115,-61.3430438799362,165.486249743664
1.5981661706127,-68.9013233156126,-108.893272411098,-40.5041305832113,178.908705915791,-87.4838865434954,-113.990643816259,-61.6854072506032,162.980717086305
1.60481041887347,-69.1424858100794,-110.736288395471,-40.7323781214875,176.73082990785,-87.8316752441211,-116.173686260701,-62.0230540582068,160.479523542958
1.61148229006591,-69.3814464914977,-112.566670742655,-40.9584924127582,174.565989015687,-88.1748051034703,-118.353111847154,-62.356102262297,157.98247844545
1.61818189903017,-69.6182820784765,-114.384670363068,-41.1825500140187,172.413937200049,-88.5133871160508,-120.529088863669,-62.6846626393646,155.489417254734
1.62490936108383,-69.8530630921786,-116.190534073623,-41.4046212830341,170.274432482037,-88.8475257516508,-122.701761383026,-63.0088394402998,153.000199608423
1.63166479202386,-70.0858544617896,-117.984505381078,-41.6247709838288,168.14723615949,-89.1773195548765,-124.871251042722,-63.3287309899518,150.514707540716
1.6384483081287,-70.3167160717019,-119.766825100069,-41.8430588338899,166.032112188709,-89.502861692654,-127.037658677077,-63.6444302346524,148.032843850231
1.64526002616016,-70.5457032560096,-121.537731831449,-42.0595399986826,163.928826705861,-89.8242404548165,-129.201065822231,-63.9560252428241,145.554530594941
1.6521000633655,-70.7728672453381,-123.29746232311,-42.2742655385002,161.837147665926,-90.1415397122524,-131.361536111679,-64.2635996631504,143.079707696575
1.65896853747944,-70.9982555705214,-125.046251732383,-42.4872828121617,159.75684458005,-90.4548393365419,-133.519116577311,-64.5672331442329,140.608331639533
1.66586556672614,-71.2219124271953,-126.78433380651,-42.6986358416252,157.687688334857,-90.7642155845267,-135.67383886859,-64.8670017191831,138.140374251651
1.6727912698213,-71.4438790049768,-128.511940995388,-42.9083656411886,155.629451079468,-91.0697414508494,-137.825720400571,-65.1629781581824,135.675821556146
1.67974576597414,-71.6641937845492,-130.229304508822,-43.116510514595,153.581906168042,-91.3714869911396,-139.974765439741,-65.4552322916899,133.214672685734
1.68672917488951,-71.8828928056582,-131.936654328772,-43.3231063230494,151.544828147308,-91.6695196182194,-142.120966135225,-65.7438313066681,130.756938851389
1.6937416167699,-72.1000099087421,-133.634219185624,-43.5281867268706,149.517992780092,-91.9639043734313,-144.26430350163,-66.028840017933,128.30264235948
1.70078321231756,-72.3155769526679,-135.322226506148,-43.7317834032475,147.501177097158,-92.2547041749669,-146.404748358706,-66.3103211165027,125.851815672078
1.70785408273652,-72.5296240108166,-137.000902339715,-43.9339262423463,145.494159470798,-92.5419800448734,-148.542262232091,-66.5883353966249,123.404500506201
1.71495434973473,-72.7421795475568,-138.670471268327,-44.1346435238046,143.496719704607,-92.8257913162457,-150.676798218558,-66.8629419629901,120.96074696855
1.72208413552612,-72.9532705769582,-140.331156305154,-44.3339620754666,141.508639134776,-93.1061958219681,-152.808301818524,-67.1341984194939,118.520612722999
1.72924356283271,-73.1629228054305,-141.98317878551,-44.5319074160432,139.529700738924,-93.3832500662399,-154.936711737937,-67.4021610407824,116.084162188695
1.73643275488674,-73.3711607598178,-143.626758253568,-44.7285038832279,137.559689249221,-93.6570093800148,-157.061960661209,-67.666884927713,113.651465767142
1.74365183543277,-73.5780079023421,-145.262112347526,-44.9237747486616,135.598391267057,-93.9275280613899,-159.183975996346,-67.9284241477629,111.222599097064
1.75090092872981,-73.783486733661,-146.889456685447,-45.1177423210119,133.645595377039,-94.1948595019018,-161.302680593156,-68.1868318613462,108.797642336225
1.75818015955348,-73.9876188851902,-148.509004753588,-45.3104280383177,131.701092258508,-94.4590562996215,-163.417993435017,-68.4421604349283,106.376679469664
1.76548965319815,-74.1904252017381,-150.12096779865,-45.5018525506444,129.764674793142,-94.7201703598785,-165.529830304538,-68.6944615417703,103.959797644063
1.77282953547908,-74.3919258153995,-151.725554725079,-45.6920357940002,127.836138167517,-94.9782529843989,-167.638104423169,-68.9437862510867,101.547086528167
1.78019993273459,-74.5921402115746,-153.322971998276,-45.8809970563765,125.915279969752,-95.2333549495984,-169.742727064708,-69.1901851063587,99.1386376992991
1.78760097182826,-74.7910872878932,-154.913423554349,-46.0687550366935,124.001900279639,-95.4855265747339,-171.843608142539,-69.4337081935051,96.7345440561658
1.79503278015108,-74.9887854067568,-156.497110716835,-46.2553278973648,122.095801751781,-95.7348177805876,-173.940656770358,-69.6744051995858,94.334899258171
1.80249548562366,-75.1852524421411,-158.07423212069,-46.4407333111211,120.196789691493,-95.9812781393268,-176.033781796072,-69.9123254626812,91.9397971915591
1.80998921669844,-75.3805058212431,-159.644983643667,-46.6249885026797,118.304672123311,-96.2249569161605,-178.122892308596,-70.1475180135684,89.5493314626692
1.81751410236189,-75.5745625615026,-161.209558345117,-46.8081102857871,116.419259852075,-96.4659031033901,179.792101882759,-70.3800316097903,87.1635949185982
1.82507027213671,-75.767439303474,-162.76814641215,-46.9901150961135,114.540366516673,-96.70416544743,177.711289796568,-70.609914762696,84.7826791955489
1.83265785608411,-75.9591523399833,-164.320935113022,-47.1710190204309,112.667808636557,-96.9397924693557,175.634758855474,-70.8372157580073,82.4066742950652
1.84027698480599,-76.1497176419602,-165.868108757525,-47.3508378224677,110.801405651258,-97.1728324795179,173.562594490397,-71.061982670452,80.0356681883104
1.84792778944725,-76.3391508812988,-167.409848664165,-47.5295869657911,108.940979953124,-97.4033335867425,171.49487977286,-71.284263372982,77.6697464484698
1.85561040169797,-76.5274674510657,-168.946333133822,-47.7072816340366,107.086356913584,-97.631343702618,169.431695075433,-71.5041055410795,75.3089919112617
1.86332495379577,-76.7146824833422,-170.477737429583,-47.883936748773,105.237364903237,-97.8569105413549,167.373117760177,-71.721556652635,72.9534843634649
1.87107157852801,-76.9008108649605,-172.004233762432,-48.0595669852595,103.393835306091,-98.0800816156821,165.319221894901,-71.9366639838612,70.6033002592599
1.8788504092341,-77.0858672513667,-173.525991282444,-48.2341867863311,101.555602528309,-98.3009042292262,163.270077996952,-72.1494746016912,68.2585124640991
1.88666157980781,-77.2698660788189,-175.043176075138,-48.4078103746185,99.7225040017988,-98.5194254658029,161.225752804116,-72.3600353530871,65.9191900257117
1.89450522469955,-77.4528215751119,-176.555951162642,-48.5804517632942,97.8943801829939,-98.7356921760265,159.186309072184,-72.568392851668,63.5853979717477
1.90238147891872,-77.6347477689935,-178.064476509318,-48.7521247655113,96.0710745471772,-98.9497509616267,157.151805398561,-72.7745934620436,61.2571971335002
1.91029047803598,-77.8156584984288,-179.568909031513,-48.9228430026883,94.252433578695,-99.1616481578391,155.12229607128,-72.9786832822231,58.9346439950132
1.91823235818563,-77.9955674178437,178.930597388909,-49.0926199117759,92.4383067573843,-99.371429814217,153.097830942647,-73.1807081244433,56.617790566837
1.92620725606795,-78.1744880044738,177.433891887571,-49.261468751626,90.6285465415439,-99.5791416741883,151.078455326705,-73.3807134947438,54.3066842835949
1.93421530895152,-78.3524335639239,175.940826597439,-49.4294026085741,88.8230083477672,-99.784829153664,149.064209919592,-73.5787445715913,52.0013679244676
1.94225665467561,-78.5294172350381,174.451256625828,-49.5964344013299,87.0215505279257,-99.988537318979,147.05513074187,-73.7748461838386,49.7018795556216
1.95033143165255,-78.7054519941649,172.965040028851,-49.7625768852647,85.2240343436017,-100.190310864428,145.051249101765,-73.9690627882764,47.4082524935843
1.95843977887009,-78.8805506588967,171.482037783581,-49.9278426561718,83.4303239382365,-100.390194089638,143.052591578303,-74.1614384470217,45.1205152884959
1.96658183589385,-79.0547258913506,170.002113758177,-50.0922441535693,81.6402863072576,-100.588230876992,141.059180023218,-74.3520168049598,42.8386917261435
1.97475774286964,-79.2279902010537,168.525134680239,-50.2557936636059,79.8537912664253,-100.784464669312,139.07103158052,-74.540841067441,40.5628008476644
1.98296764052594,-79.4003559474844,167.050970103607,-50.4185033216244,78.0707114186371,-100.978938447966,137.088158722588,-74.7279539784082,38.2928569857668
1.99121167017628,-79.5718353423207,165.579492373811,-50.5803851144303,76.2909221193925,-101.17169471158,135.110569301624,-74.9133977991175,36.0288698163231
1.99948997372172,-79.7424404514356,164.110576592411,-50.7414508823093,74.5143014411351,-101.362775455469,133.138266615329,-75.0972142875909,33.770844424185
2.00780269365323,-79.9121831966787,162.644100580369,-50.9017123208288,72.7407301366536,-101.552222151928,131.171249485639,-75.2794446789236,31.5187813820619
2.01614997305418,-80.0810753574757,161.179944840666,-51.0611809824595,70.9700916017175,-101.740075731489,129.209512349388,-75.4601296665506,29.2726768413304
2.02453195560282,-80.2491285722764,159.717992520307,-51.2198682780436,69.202271837109,-101.926376565217,127.25304535979,-75.6393093845626,27.0325226336602
2.03294878557471,-80.4163543398751,158.258129371875,-51.3777854781361,67.4371594102113,-102.111164448133,125.301834497617,-75.8170233911426,24.7983063823494
2.04140060784523,-80.5827640206267,156.800243714762,-51.5349437142418,65.6746454162756,-102.294478583816,123.355861691036,-75.9933106531827,22.5700116223129
2.04988756789206,-80.7483688375776,155.344226396224,-51.6913539799667,63.9146234395143,-102.476357570227,121.415104943057,-76.1682095321258,20.3476179276838
2.05840981179771,-80.9131798775282,153.889970752349,-51.847027132101,62.1569895141264,-102.656839386798,119.479538465587,-76.3417577710633,18.1311010460367
2.06696748625201,-81.0772080920418,152.437372569083,-52.0019738916486,60.4016420853577,-102.83596138279,117.549132819168,-76.5139924831111,15.9204330382719
2.07556073855463,-81.2404642984126,150.986330043375,-52.1562048448152,58.6484819707152,-103.013760266938,115.623855057441,-76.6849501410719,13.7155824232606
2.08418971661763,-81.402959180603,149.536743744558,-52.3097304439661,56.8974123213964,-103.190272098394,113.703668875513,-76.8546665683854,11.5165143263692
2.09285456896801,-81.5647032901606,148.088516576032,-52.4625610085631,55.148338584044,-103.365532278936,111.788534761388,-77.0231769313562,9.32319063106002
2.10155544475026,-81.7257070471218,146.64155373733,-52.614706726088,53.4011684628724,-103.539575546446,109.878410149688,-77.1905157326443,7.13557013279024
2.11029249372892,-81.8859807409089,145.195762686625,-52.7661776529601,51.6558118822526,-103.712435969626,107.973249576962,-77.3567168059937,4.95360869449019
2.11906586629116,-82.0455345312261,143.751053103747,-52.9169837154515,49.9121809498015,-103.88414694392,106.073004837898,-77.5218133121702,2.77725940295068
2.12787571344939,-82.2043784489596,142.307336853756,-53.0671347106072,48.1701899200366,-104.054741188616,104.177625141818,-77.6858377360732,0.606472725502158
2.13672218684382,-82.3625223970851,140.864527951118,-53.2166403071717,46.4297551586355,-104.224250745077,102.287057268891,-77.8488218849829,-1.55880333359653
2.1456054387451,-82.5199761515849,139.422542524531,-53.3655100465262,44.6907951073465,-104.392706976067,100.401245725525,-78.0107968878979,-3.71862307757863
2.15452562205696,-82.6767493623785,137.981298782422,-53.5137533436381,42.9532302495841,-104.560140566125,98.5201328984795,-78.1717931959202,-5.8730429628763
2.16348289031876,-82.8328515542679,136.540716979167,-53.6613794880253,41.2169830767416,-104.726581522928,96.6436592072482,-78.3318405836357,-8.02212144654891
2.17247739770824,-82.9882921278977,135.100719382052,-53.8083976447358,39.4819780552461,-104.892059179613,94.7717632543274,-78.4909681514422,-10.1659188358236
2.18150929904409,-83.1430803607332,133.661230238979,-53.9548168553445,37.7481415943789,-105.056602197981,92.9043819730318,-78.6492043287711,-12.3044971400927
2.19057874978866,-83.2972254080547,132.222175746976,-54.1006460389665,36.0154020148798,-105.220238572554,91.0414507725407,-78.8065768781524,-14.4379199256729
2.19968590605062,-83.4507363039703,130.783484021484,-54.245893993288,34.2836895183548,-105.382995635412,89.1829036799104,-78.9631129000668,-16.5662521735946
2.20883092458764,-83.603621962445,129.345085066461,-54.3905693956147,32.5529361574891,-105.544900061774,87.3286734788228,-79.1188388385349,-18.6895601406655
2.21801396280912,-83.7558911783482,127.906910745305,-54.5346808039369,30.8230758070854,-105.705977876253,85.478691844866,-79.2737804873889,-20.8079112239851
2.22723517877885,-83.9075526285166,126.468894752591,-54.6782366580116,29.0940441359287,-105.866254459752,83.6328894771912,-79.4279629971745,-22.9213738290903
2.23649473121778,-84.0586148728346,125.030972586647,-54.82124528046,27.3657785794801,-106.025754556933,81.7911962263959,-79.581410882633,-25.0300172418724
2.24579277950671,-84.209086355329,123.593081522953,-54.9637148778808,25.6382183134028,-106.184502284215,79.9535412185406,-79.7341480307121,-27.1339115043572
2.25512948368908,-84.3589754052786,122.15516058836,-55.1056535419775,23.9113042279222,-106.342521138257,78.1198529752002,-79.886197709058,-29.2331272944494
2.26450500447366,-84.5082902383379,120.717150536155,-55.2470692506995,22.1849789030105,-106.499834004871,76.2900595295091,-80.0375825749398,-31.3277358096822
2.27391950323738,-84.6570389576726,119.278993821927,-55.3879698693956,20.4591865843975,-106.656463168327,74.4640885381405,-80.1883246845626,-33.4178086550302
2.28337314202809,-84.8052295551072,117.840634580256,-55.5283631519788,18.7338731604018,-106.812430320995,72.6418673892315,-80.338445502724,-35.5034177347811
2.29286608356731,-84.9528699122836,116.402018602213,-55.6682567421016,17.0089861395671,-106.967756573294,70.8233233062188,-80.4879659127718,-37.5846351484828
2.30239849125309,-85.0999678018282,114.963093313646,-55.8076581743408,15.2844746291041,-107.122462463905,69.0083834476333,-80.6369062268249,-39.661533090946
2.31197052916278,-85.2465308885281,113.523807754276,-55.9465748753908,13.5602893141217,-107.276567970203,67.1969750028684,-80.7852861962162,-41.7341837562588
2.32158236205588,-85.3925667305147,112.084112557541,-56.0850141652632,11.8363824376386,-107.430092518877,65.3890252839662,-80.9331250221239,-43.8026592457925
2.33123415537684,-85.5380827804531,110.643959931233,-56.2229832584932,10.1127077813596,-107.583054996706,63.5844618134797,-81.0804413663556,-45.8670314801215
2.34092607525795,-85.6830863867373,109.20330363886,-56.3604892653513,8.38922064720998,-107.735473761455,61.7832124084766,-81.2272533622533,-47.9273721148064
2.3506582885222,-85.8275847946888,107.762098981766,-56.4975391930584,6.66587783960381,-107.88736665286,59.9852052607553,-81.3735786256899,-49.9837524599646
2.3604309626861,-85.971585147759,106.320302781961,-56.6341399470037,4.9426376484389,-108.038751003681,58.1903690133556,-81.5194342661266,-52.0362434035384
2.3702442659626,-86.1150944887336,104.877873365652,-56.7702983319657,3.21945983280091,-108.189643650782,56.3986328334531,-81.6648368977081,-54.0849153381886
2.38009836726401,-86.2581197609381,103.434770547478,-56.906021053333,1.49630560535513,-108.340060946234,54.6099264817204,-81.8098026503677,-56.1298380917087
2.38999343620486,-86.4006678094435,101.990955615405,-57.0413147183262,-0.226862382583249,-108.490018768395,52.8241803782666,-81.9543471809219,-58.1710808608725
2.39992964310482,-86.5427453822718,100.546391316274,-57.1761858372182,-1.95008005532554,-108.639532532969,51.0413256652396,-82.0984856841321,-60.2087121486095
2.4099071589917,-86.6843591315993,99.1010418419952,-57.3106408245536,-3.67338192644843,-108.788617204004,49.2612942661988,-82.2422329037151,-62.2427997044098
2.41992615560429,-86.8255156149588,97.6548728163469,-57.4446860003652,-5.39680111180996,-108.937287304825,47.4840189423682,-82.3856031432832,-64.273410467854
2.42998680539541,-86.9662212964374,96.2078512823809,-57.5783275913878,-7.12036934197181,-109.085556928882,45.7094333458588,-82.5286102771991,-66.3006105151661
2.44008928153481,-87.1064825478716,94.7599456904009,-57.7115717322671,-8.84411697403334,-109.233439750496,43.9374720699827,-82.6712677613299,-68.3244650086785
2.45023375791222,-87.2463056500375,93.3111258865017,-57.844424466765,-10.5680730029133,-109.380949035493,42.1680706967484,-82.8135886436875,-70.3450381491134
2.46042040914025,-87.3856967938358,91.8613631016444,-57.9768917489594,-12.292265072087,-109.528097651706,40.4011658416508,-82.9555855749429,-72.3623931305717
2.47064941055748,-87.5246620814711,90.4106299412491,-58.1089794444374,-14.0167194838084,-109.674898079351,38.6366951958531,-83.0972708188036,-74.3765920981232
2.48092093823145,-87.6632075276252,88.9589003752856,-58.2406933314825,-15.7414612088271,-109.821362421249,36.8745975658674,-83.2386562622449,-76.3876961079087
2.49123516896167,-87.8013390606229,87.5061497288339,-58.3720391022553,-17.4665138956373,-109.967502412894,35.1148129108215,-83.3797534255862,-78.3957650896408
2.50159228028269,-87.9390625235906,86.0523546731044,-58.5030223639652,-19.1918998792655,-110.113329432363,33.357282377428,-83.5205734724057,-80.4008578114178
2.51199245046714,-88.076383675608,84.5974932168867,-58.6336486400354,-20.9176401896284,-110.258854510051,31.60194833273,-83.6611272192858,-82.4030318467489
2.52243585852881,-88.2133081928493,83.1415446984065,-58.763923371259,-22.6437545594753,-110.404088338242,29.8487543947267,-83.8014251453846,-84.4023435437037
2.53292268422572,-88.3498416697183,81.6844897775733,-58.8938519169456,-24.3702614319452,-110.54904128049,28.0976454609713,-83.9414774018288,-86.3988479960922
2.54345310806322,-88.4859896199721,80.2263104285905,-59.0234395560596,-26.0971779677559,-110.693723380827,26.3485677352137,-84.0812938209242,-88.3925990165927
2.55402731129711,-88.6217574778368,78.7669899329147,-59.1526914883478,-27.8245200520441,-110.838144372777,24.6014687521879,-84.2208839251794,-90.3836491117424
2.56464547593672,-88.7571505991128,77.306512872525,-59.2816128354584,-29.5523023008929,-110.982313688191,22.8562974006079,-84.3602569361431,-92.3720494587131
2.57530778474809,-88.8921742622699,75.844865123501,-59.410208642048,-31.2805380675493,-111.126240465885,21.1130039444663,-84.4994217830497,-94.3578498837888
2.5860144212571,-89.0268336695327,74.3820338498667,-59.5384838768797,-33.009239448376,-111.26993356009,19.3715400426888,-84.6383871112752,-96.3410988424847
2.5967655697526,-89.1611339479545,72.9180074976916,-59.6664434339095,-34.7384172885397,-111.413401548709,17.631858767239,-84.7771612906003,-98.3218434012212
2.60756141528963,-89.2950801504809,71.4527757894197,-59.7940921333619,-36.4680811874792,-111.556652741388,15.8939146197129,-84.9157524232825,-100.300129220494
2.61840214369256,-89.4286772570028,69.9863297184031,-59.9214347227944,-38.1982395041579,-111.699695187383,14.157663546514,-85.0541683519356,-102.276000539485
2.62928794155833,-89.5619301753969,68.5186615436181,-60.0484758781505,-39.9288993621396,-111.842536683251,12.4230629526504,-85.1924166672187,-104.249500162033
2.64021899625964,-89.6948437425566,67.0497647845439,-60.1752202048015,-41.6600666544973,-111.985184780339,10.6900717142205,-85.3305047153352,-106.220669443925
2.65119549594815,-89.8274227254097,65.5796342161707,-60.3016722385764,-43.3917460485905,-112.127646792094,8.95865018963559,-85.4684396053437,-108.189548281448
2.66221762955779,-89.9596718219261,64.1082658641296,-60.4278364467799,-45.1239409907246,-112.269929801176,7.22876022963715,-85.6062282162807,-110.156175101149
2.67328558680793,-90.0915956621122,62.635656999906,-60.5537172291988,-46.856653710721,-112.4120406664,5.50036518615366,-85.7438772041005,-112.120586850753
2.6843995582067,-90.2231988089951,61.1618061361196,-60.6793189190966,-48.5898852264202,-112.553986029481,3.77342992003696,-85.8813930084301,-114.082818991201
2.69555973505424,-90.3544857595939,59.6867130218527,-60.8046457841956,-50.3236353481385,-112.695772321608,2.04792080773154,-86.0187818591456,-116.042905489759
2.70676630944604,-90.4854609458795,58.210378637992,-60.9297020276477,-52.0579026831081,-112.837405769837,0.323805746905691,-86.1560497827703,-118.000878814163
2.71801947427616,-90.6161287357225,56.7328051925751,-61.0544917889919,-53.7926846399126,-112.978892403313,-1.39894583891191,-86.2932026086975,-119.956769927759
2.72931942324063,-90.7464934338292,55.253996116104,-61.1790191451014,-55.527977432953,-113.120238059313,-3.12036299665988,-86.430245975242,-121.91060828561
2.74066635084077,-90.8765592826656,53.7739560568155,-61.3032881111172,-57.2637760869582,-113.261448389128,-4.84047324100243,-86.5671853355222,-123.862421831528
2.75206045238649,-91.0063304633692,52.2926908758798,-61.42730264137,-59.0000744415682,-113.402528863775,-6.5593025524887,-86.7040259631762,-125.812236996017
2.76350192399972,-91.1358110966495,50.8102076425023,-61.5510666302903,-60.7368651560071,-113.543484779543,-8.27687537658562,-86.8407729579158,-127.76007869508
2.77499096261772,-91.2650052436759,49.3265146289152,-61.674583913306,-62.4741397138731,-113.68432126339,-9.99321462356261,-86.9774312509208,-129.705970329887
2.78652776599651,-91.3939169069543,47.8416213052262,-61.7978582677285,-64.2118884280666,-113.825043278176,-11.7083416692014,-87.1140056100771,-131.649933787262
2.79811253271429,-91.5225500311917,46.3555383341118,-61.9208934136262,-65.9501004458728,-113.965655627743,-13.4222763563114,-87.2505006450628,-133.59198944098
2.80974546217479,-91.6509085041487,44.8682775653251,-62.0436930146866,-67.6887637542334,-114.106162961851,-15.1350369970303,-87.386920812284,-135.53215615385
2.82142675461079,-91.7789961574806,43.3798520300088,-62.1662606790661,-69.427865185207,-114.246569780965,-16.8466403758964,-87.5232704196664,-137.470451280564
2.83315661108748,-91.9068167675672,41.8902759347779,-62.2885999602283,-71.1673904216666,-114.386880440901,-18.5571017536724,-87.6595536313029,-139.406890671312
2.84493523350599,-92.0343740563301,40.3995646555632,-62.4107143577704,-72.9073240032279,-114.527099157331,-20.2664348719081,-87.7957744719632,-141.341488676118
2.85676282460683,-92.1616716920394,38.90773473119,-62.532607318238,-74.6476493324475,-114.667230010157,-21.9746519582282,-87.9319368314678,-143.274258149917
2.86863958797338,-92.2887132901086,37.4148038566727,-62.6542822359283,-76.3883486813033,-114.80727694775,-23.6817637323377,-88.0680444689299,-145.205210458347
2.88056572803543,-92.4155024138778,35.9207908762153,-62.7757424536818,-78.1294031979727,-114.947243791056,-25.3877794127269,-88.2041010168681,-147.134355484231
2.89254145007263,-92.5420425753867,34.4257157758761,-62.8969912636627,-79.8707929139354,-115.087134237587,-27.0927067240723,-88.3401099851945,-149.061701634773
2.90456696021808,-92.6683372361354,32.9295996759072,-63.0180319081279,-81.6124967514143,-115.226951865285,-28.7965519053276,-88.4760747650804,-150.987255849429
2.91664246546188,-92.7943898078344,31.4324648227321,-63.1388675801848,-83.3544925311713,-115.366700136261,-30.499319718486,-88.6119986327031,-152.911023608462
2.92876817365465,-92.9202036531447,29.9343345805491,-63.2595014245382,-85.0967569806782,-115.506382400429,-32.2010134580227,-88.7478847528773,-154.833008942166
2.94094429351115,-93.0457820864051,28.4352334225476,-63.3799365382261,-86.8392657426743,-115.646001899025,-33.9016349609948,-88.8837361825746,-156.753214440763
2.95317103461384,-93.171128374351,26.9351869217172,-63.5001759713442,-88.5819933841337,-115.785561768008,-35.6011846178082,-89.019555874333,-158.671641264953
2.96544860741651,-93.2962457368208,25.4342217412367,-63.6202227277608,-90.3249134056491,-115.925065041372,-37.2996613836372,-89.1553466795607,-160.58828915713
2.9777772232479,-93.421137347453,23.9323656244286,-63.7400797658199,-92.067998251251,-116.064514654335,-38.9970627904943,-89.2911113517373,-162.503156453239
2.99015709431532,-93.5458063343722,22.4296473842689,-63.8597499990343,-93.8112193186765,-116.203913446448,-40.6933849599497,-89.4268525495141,-164.416240095291
3.00258843370833,-93.6702557808655,20.9260968924315,-63.9792362967682,-95.5545469700988,-116.343264164587,-42.3886226164872,-89.5625728397175,-166.327535644511
3.01507145540238,-93.7944887260478,19.4217450678623,-64.0985414849097,-97.2979505433241,-116.482569465871,-44.0827691015051,-89.6982747002581,-168.237037295134
3.02760637426251,-93.9185081655187,17.91662386487,-64.217668346533,-99.04139836348,-116.621831920472,-45.7758163879492,-89.8339605229485,-170.144737888834
3.04019340604704,-94.0423170520076,16.4107662607257,-64.3366196225507,-100.784857755194,-116.761054014342,-47.4677550955757,-89.9696326162318,-172.05062892978
3.0528327674113,-94.1659182960107,14.9042062427565,-64.4553980123558,-102.528295055267,-116.900238151859,-49.158574506842,-90.1052932078239,-173.95470060033
3.06552467591134,-94.2893147664171,13.39697879493,-64.5740061744545,-104.271675625877,-117.039386658383,-50.8482625834213,-90.2409444472733,-175.856941777339
3.07826935000767,-94.4125092911265,11.8891198839233,-64.692446727089,-106.014963868274,-117.178501782733,-52.5368059833326,-90.3765884084382,-177.75734004909
3.09106700906906,-94.5355046576568,10.3806664446622,-64.8107222488512,-107.758123237028,-117.317585699586,-54.2241900786882,-90.5122270918862,-179.655881732841
3.10391787337626,-94.6583036137425,8.87165636534087,-64.9288352792859,-109.501116254783,-117.456640511798,-55.9103989740475,-90.647862427218,178.447448107016
3.11682216412584,-94.7809088679242,7.36212847189643,-65.0467883194864,-111.243904527555,-117.595668252657,-57.5954155253742,-90.7834962753165,176.552665640202
3.12978010343397,-94.9033230901293,5.85212251196003,-65.1645838326795,-112.986448760569,-117.734670888056,-59.2792213595929,-90.919130430525,174.659788251183
3.14279191434024,-95.0255489122431,4.34167913825866,-65.2822242448023,-114.728708774628,-117.873650318607,-60.9617968947346,-91.0547666227556,172.768834519228
3.15585782081152,-95.1475889286718,2.83083989148622,-65.3997119450696,-116.470643523023,-118.012608381675,-62.6431213606675,-91.1904065195317,170.879824197866
3.1689780477458,-95.2694456968968,1.31964718263248,-65.5170492865334,-118.212211108986,-118.151546853362,-64.3231728204034,-91.3260517279639,168.992778193776
3.18215282097608,-95.39112173802,-0.191855725224968,-65.6342385866326,-119.953368803676,-118.290467450416,-66.001928191974,-91.4617037966638,167.107718545102
3.19538236727423,-95.5126195373017,-1.70362473566149,-65.751282127735,-121.694073064701,-118.429371832084,-67.6793632708638,-91.5973642175976,165.224668399212
3.2086669143549,-95.6339415446889,-3.21561493817649,-65.8681821576706,-123.434279555172,-118.568261601908,-69.3554527529947,-91.7330344278787,163.343651989903
3.22200669087944,-95.7550901753367,-4.72778062799398,-65.9849408902569,-125.173943163281,-118.707138309462,-71.0301702582503,-91.8687158115052,161.464694614063
3.23540192645988,-95.8760678101211,-6.24007532637825,-66.1015605058157,-126.913018022406,-118.846003452029,-72.7034883545254,-92.0044097010409,159.587822607814
3.2488528516628,-95.9968767961436,-7.75245180146226,-66.2180431516821,-128.651457531719,-118.984858476235,-74.3753785822929,-92.1401173792431,157.713063322125
3.26235969801336,-96.1175194472291,-9.26486208958227,-66.3343909427054,-130.389214377302,-119.123704779621,-76.0458114796763,-92.2758400806384,155.840445097933
3.27592269799927,-96.2379980444149,-10.777257517105,-66.4506059617427,-132.126240553767,-119.262543712171,-77.7147566080069,-92.4115789930487,153.969997240763
3.28954208507479,-96.3583148364329,-12.2895887227377,-66.5666902601442,-133.862487386341,-119.401376577792,-79.382182577861,-92.5473352590681,152.101749994877
3.30321809366474,-96.4784720401841,-13.8018056803118,-66.6826458582314,-135.597905553447,-119.540204635737,-81.048057075552,-92.6831099774935,150.235734516964
3.31695095916854,-96.5984718412061,-15.3138577220236,-66.7984747457676,-137.332445109721,-119.679029102,-82.71234689007,-92.8189042047088,148.371982849378
3.33074091796428,-96.718316394133,-16.8256935621184,-66.9141788824213,-139.066055509494,-119.817851150652,-84.3750179404452,-92.9547189560261,146.510527892957
3.34458820741275,-96.8380078231482,-18.3372613210083,-67.0297601982223,-140.798685630689,-119.95667191514,-86.0360353035228,-93.0905552069835,144.651403379426
3.35849306586157,-96.9575482224309,-19.8485085497973,-67.1452205940106,-142.530283799145,-120.095492489546,-87.6953632421241,-93.2264138946022,142.794643843413
3.37245573264927,-97.0769396565949,-21.3593822552082,-67.2605619418784,-144.260797813326,-120.234313929805,-89.3529652335809,-93.3622959186033,140.940284594088
3.38647644810939,-97.196184161121,-22.8698289248834,-67.3757860856056,-145.990174969417,-120.373137254883,-91.0088039986189,-93.4982021425866,139.088361686457
3.40055545357466,-97.3152837427828,-24.3797945530459,-67.4908948410876,-147.718362086778,-120.511963447922,-92.6628415305711,-93.6341333951715,137.23891189232
3.41469299138111,-97.4342403800659,-25.8892246664981,-67.6058899967574,-149.445305533733,-120.650793457344,-94.3150391248979,-93.7700904711021,135.391972670925
3.4288893048723,-97.5530560235808,-27.3980643509383,-67.7207733140007,-151.170951253682,-120.789628197921,-95.9653574089927,-93.9060741323171,133.547582139334
3.44314463840342,-97.6717325964689,-28.9062582775744,-67.8355465275647,-152.895244791512,-120.928468551815,-97.6137563722453,-94.0420851089865,131.705779042523
3.45745923734559,-97.790271994803,-30.4137507300086,-67.9502113459601,-154.618131320272,-121.067315369583,-99.2601953963516,-94.1781241005147,129.86660272325
3.47183334809002,-97.9086760879814,-31.920485631373,-68.0647694518578,-156.339555668109,-121.206169471147,-100.904633285828,-94.3141917765126,128.030093091701
3.48626721805228,-98.0269467191156,-33.4264065716903,-68.1792225024783,-158.059462345426,-121.345031646741,-102.547028298714,-94.4502887777389,126.196290594953
3.50076109567654,-98.1450857054125,-34.931456835438,-68.293572129976,-159.777795572246,-121.483902657821,-104.187338177451,-94.586415717012,124.36523618627
3.51531523043987,-98.2630948385506,-36.4355794292838,-68.4078199418169,-161.494499305745,-121.622783237951,-105.825520179873,-94.7225731800924,122.53697129426
3.52992987285651,-98.3809758850503,-37.9387171099743,-68.521967521151,-163.209517267942,-121.761674093657,-107.461531110336,-94.8587617265388,120.711537791921
3.54460527448221,-98.498730586639,-39.4408124123466,-68.6360164271786,-164.922792973515,-121.900575905263,-109.095327350906,-94.9949818905359,118.888977965607
3.55934168791851,-98.6163606606101,-40.9418076774368,-68.7499681955107,-166.63426975771,-122.039489327688,-110.726864892617,-95.1312341816974,117.069334483932
3.57413936681716,-98.7338678001766,-42.4416450806565,-68.8638243385243,-168.34389080432,-122.178414991233,-112.356099366755,-95.2675190858431,115.252650366646
3.58899856588442,-98.8512536748197,-43.9402666600151,-68.9775863457123,-170.051599173715,-122.317353502327,-113.982986076139,-95.403837065752,113.438968953508
3.60391954088548,-98.9685199306317,-45.4376143443512,-69.091255684027,-171.757337830881,-122.456305444266,-115.607480026378,-95.5401885618923,111.628333873186
3.61890254864886,-99.0856681906538,-46.9336299815571,-69.2048337982199,-173.461049673448,-122.595271377917,-117.22953595707,-95.6765739931277,109.820789012212
3.63394784707081,-99.2027000552089,-48.4282553667562,-69.3183221111746,-175.162677559677,-122.734251842408,-118.849108372924,-95.8129937574026,108.016378484017
3.64905569511977,-99.3196171022291,-49.9214322704161,-69.4317220242357,-176.862164336382,-122.873247355789,-120.466151574762,-95.9494482324056,106.215146598079
3.66422635284081,-99.4364208875785,-51.4131024663606,-69.5450349175323,-178.559452866757,-123.012258415683,-122.080619690386,-96.0859377762124,104.417137829205
3.67946008136015,-99.5531129453709,-52.9032077596586,-69.6582621502964,179.745513941932,-123.151285499906,-123.692466705279,-96.2224627279087,102.62239678698
3.69475714288958,-99.6696947882828,-54.3916900143587,-69.7714050611766,178.05279311079,-123.290329067075,-125.301646493108,-96.3590234081942,100.830968185416
3.71011780073104,-99.7861679078614,-55.8784911810435,-69.8844649685465,176.362441561933,-123.429389557194,-126.908112846005,-96.4956201199671,99.0428968128174
3.72554231928113,-99.9025337748287,-57.3635533241767,-69.9974431708094,174.674516091318,-123.568467392224,-128.511819504599,-96.6322531488916,97.2582275018876
3.74103096403563,-100.01879383938,-58.8468186492137,-70.1103409466971,172.989073341823,-123.707562976635,-130.112720187771,-96.7689227639471,95.4770051001288
3.75658400159412,-100.134949531479,-60.3282295294503,-70.2231595555651,171.306169776577,-123.846676697941,-131.710768622109,-96.9056292179605,93.6992744405261
3.77220169966455,-100.251002261147,-61.8077285325858,-70.3359002376825,169.625861652579,-123.985808927214,-133.305918571024,-97.0423727481229,91.9250803125702
3.78788432706782,-100.366953418749,-63.2852584469677,-70.4485642145181,167.948204994633,-124.124960019593,-134.898123863527,-97.1791535764891,90.1544674336275
3.80363215374246,-100.482804375276,-64.7607623075028,-70.5611526890219,166.273255569616,-124.264130314767,-136.48733842261,-97.3159719104633,88.3874804206941
3.81944545074924,-100.59855648262,-66.2341834212009,-70.6736668459021,164.601068861114,-124.403320137451,-138.073516293238,-97.4528279432686,86.6241637625438
3.83532449027583,-100.714211073851,-67.70546539233,-70.786107851898,162.931700044441,-124.542529797838,-139.656611669903,-97.589721854403,84.8645617923127
3.85126954564151,-100.829769463481,-69.1745521471644,-70.898476856049,161.265203962063,-124.68175959205,-141.236578923733,-97.7266538100807,83.1087186605229
3.86728089130186,-100.945232947732,-70.6413879582974,-71.0107749899592,159.60163509947,-124.821009802564,-142.813372629128,-97.863623963661,81.3566783085837
3.88335880285348,-101.060602804797,-72.1059174684972,-71.123003368058,157.941047561482,-124.960280698632,-144.386947589901,-98.0006324560627,79.6084844427811
3.89950355703876,-101.175880295097,-73.5680857140889,-71.2351630878569,156.283495049041,-125.099572536685,-145.957258864908,-98.1376794161675,77.8641805087868
3.91571543175061,-101.291066661531,-75.0278381478391,-71.3472552302021,154.629030836503,-125.238885560726,-147.524261793138,-98.2747649612095,76.123809666688
3.93199470603726,-101.406163129732,-76.4851206613269,-71.4592808595237,152.97770774943,-125.378220002713,-149.08791201826,-98.4118891971543,74.3874147665827
3.94834166010706,-101.521170908306,-77.939879606776,-71.5712410240807,151.329578142925,-125.517576082925,-150.648165512589,-98.5490522190654,72.6550383247317
3.96475657533331,-101.63609118908,-79.3920618183438,-71.6831367562028,149.684693880516,-125.656954010322,-152.204978600472,-98.6862541114607,70.9267225003046
3.98123973425908,-101.750925147336,-80.8416146328377,-71.7949690725275,148.043106313601,-125.796353982896,-153.758307981072,-98.8234949486571,69.2025090727232
3.99779142060211,-101.865673942048,-82.2884859098471,-71.9067389742352,146.404866261478,-125.935776188002,-155.308110750525,-98.9607747951052,67.4824394196255
4.01441191925967,-101.980338716113,-83.7326240512866,-72.0184474472795,144.770023991969,-126.075220802691,-156.854344423481,-99.0980937057141,65.7665544954523
4.03110151631346,-102.094920596582,-85.1739780203201,-72.130095462614,143.138629202655,-126.214687994025,-158.396966953981,-99.235451726166,64.0548948106871
4.04786049903455,-102.209420694881,-86.6124973596697,-72.2416839764167,141.510731002729,-126.354177919384,-159.9359367557,-99.3728488932217,62.3475004117425
4.0646891558883,-102.323840107032,-88.048132209287,-72.3532139303102,139.886377895485,-126.493690726768,-161.471212721504,-99.5102852350166,60.6444108615155
4.08158777653936,-102.438179913875,-89.4808333233827,-72.4646862515787,138.265617761441,-126.633226555085,-163.002754242342,-99.6477607713476,58.9456652206176
4.09855665185664,-102.552441181282,-90.910552086804,-72.5761018533818,136.648497842125,-126.772785534432,-164.530521225453,-99.7852755139525,57.2513020292855
4.1155960739183,-102.666624960367,-92.3372405307514,-72.6874616349651,135.03506472451,-126.912367786369,-166.054474111876,-99.9228294667794,55.5613592899878
4.1327063360168,-102.780732287694,-93.7608513478302,-72.7987664818678,133.425364326116,-127.051973424185,-167.574573893267,-100.06042262625,53.8758744507211
4.14988773266392,-102.894764185486,-95.1813379064276,-72.910017266127,131.819441880789,-127.191602553152,-169.090782128011,-100.198054981512,52.1948843890153
4.16714055959589,-103.008721661827,-96.5986542644127,-73.0212148464787,130.217341925148,-127.33125527078,-170.603060956626,-100.335726514688,50.5184253966408
4.18446511377841,-103.12260571086,-98.0127551821578,-73.1323600685564,128.619108285719,-127.470931667054,-172.111373116457,-100.473437201114,48.8465331650251
4.2018616934118,-103.236417312984,-99.4235961348751,-73.243453765086,127.024784066746,-127.610631824672,-173.615681955657,-100.611187009571,47.1792427713843
4.2193305979361,-103.350157435048,-100.831133324269,-73.3544967560787,125.434411638682,-127.750355819272,-175.115951446458,-100.748975902511,45.5165886655603
4.2368721280363,-103.463827030545,-102.235323689503,-73.4654898490199,123.848032627376,-127.890103719655,-176.612146197724,-100.886803836277,43.8586046575767
4.25448658564741,-103.577427039796,-103.636124917483,-73.5764338390563,122.265687903931,-128.029875587999,-178.104231466796,-101.024670761311,42.205323905903
4.27217427395976,-103.690958390138,-105.033495452457,-73.6873295091794,120.687417575247,-128.169671480068,-179.59217317062,-101.162576622365,40.5567789064271
4.28993549742411,-103.804421996107,-106.427394504934,-73.7981776304069,119.113260975249,-128.309491445417,178.924062103822,-101.300521358698,38.9130014821367
4.30777056175701,-103.917818759619,-107.817782059927,-73.9089789619613,117.543256656783,-128.449335527584,177.444507089795,-101.438504904267,37.2740227734965
4.32567977394597,-104.031149570143,-109.204618884522,-74.0197342514449,115.977442384186,-128.589203764286,175.969193831785,-101.576527187922,35.6398732295345
4.34366344225478,-104.144415304882,-110.587866534782,-74.1304442350138,114.415855126527,-128.729096187601,174.49815367717,-101.714588133583,34.0105825996088
4.36172187622881,-104.257616828943,-111.967487361985,-74.2411096375483,112.858531051498,-128.869012824151,173.031417268576,-101.852687660417,32.386179925865
4.37985538670034,-104.370754995506,-113.343444518208,-74.3517311728203,111.305505519974,-129.008953695275,171.569014536914,-101.990825683016,30.7666935363734
4.39806428579393,-104.483830645993,-114.715701961274,-74.4623095436598,109.756813081199,-129.1489188172,170.110974695083,-102.129002111554,29.1521510389302
4.41634888693175,-104.596844610234,-116.084224459044,-74.5728454421172,108.212487468625,-129.288908201205,168.657326232343,-102.267216851958,27.5425793155274
4.434709504839,-104.709797706627,-117.448977593091,-74.6833395496246,106.672561596378,-129.428921853783,167.208096909338,-102.40546980606,25.9380045174679
4.45314645554934,-104.822690742301,-118.809927761751,-74.7937925371536,105.137067556332,-129.568959776794,165.763313753754,-102.543760871751,24.3384520611282
4.47166005641029,-104.935524513273,-120.167042182563,-74.9042050653714,103.606036615799,-129.709021967619,164.323003056625,-102.682089943129,22.7439466243461
4.49025062608874,-105.048299804604,-121.520288894114,-75.0145777847947,102.079499215822,-129.849108419303,162.887190369241,-102.820456910641,21.1545121434308
4.50891848457641,-105.161017390553,-122.869636757294,-75.1249113359405,100.557484970037,-129.989219120702,161.455900500679,-102.958861661224,19.570171810782
4.52766395319534,-105.273678034728,-124.215055455976,-75.2352063494758,99.040022664128,-130.129354056618,160.029157515922,-103.097304078442,17.9909480731009
4.54648735460347,-105.386282490236,-125.556515497136,-75.3454634463644,97.5271402558252,-130.269513207936,158.606984734567,-103.235784042614,16.4168626301837
4.56538901280014,-105.498831499829,-126.893988210425,-75.4556832380111,96.0188648754655,-130.409696551752,157.189404730096,-103.374301430942,14.8479364342857
4.5843692531317,-105.61132579605,-128.227445747198,-75.565866326405,94.5152228270792,-130.549904061502,155.776439329706,-103.512856117636,13.2841896900407
4.60342840229711,-105.723766101375,-129.55686107903,-75.6760133042599,93.0162395900003,-130.690135707084,154.368109614684,-103.651447974034,11.725641854914
4.62256678835353,-105.836153128356,-130.88220799572,-75.7861247551522,91.5219398209831,-130.83039145498,152.964435921302,-103.790076868718,10.1723116401927
4.64178474072203,-105.948487579758,-132.203461102799,-75.8962012536579,90.0323473568099,-130.970671268368,151.565437842232,-103.928742667625,8.62421701247815
4.66108259019318,-106.060770148694,-133.520595818565,-76.0062433654868,88.5474852173801,-131.110975107238,150.171134228454,-104.067445234161,7.08137519568009
4.68046066893282,-106.173001518765,-134.833588370649,-76.1162516476145,87.067375609256,-131.251302928504,148.781543191643,-104.206184429305,5.54380267348728
4.69991931048772,-106.28518236419,-136.142415792138,-76.2262266484137,85.592039929659,-131.391654686105,147.396682107029,-104.344960111713,4.01151519230864
4.71945884979136,-106.397313349937,-137.447055917256,-76.3361689077818,84.1214987708994,-131.532030331112,146.016567616707,-104.483772137817,2.4845277646585
4.73907962316966,-106.509395131852,-138.747487376641,-76.4460789572682,82.6557719252205,-131.672429811829,144.641215633374,-104.622620361924,0.96285467298236
4.75878196834681,-106.62142835679,-140.043689592204,-76.5559573201987,81.1948783900439,-131.812853073889,143.270641344496,-104.761504636312,-0.553490526105511
4.77856622445105,-106.733413662736,-141.335642771614,-76.6658045117986,79.7388363736015,-131.953300060351,141.90485921687,-104.900424811317,-2.06449499717705
4.79843273202052,-106.84535167893,-142.623327902403,-76.775621039314,78.2876633009356,-132.093770711792,140.54388300158,-105.039380735426,-3.57014662096291
4.81838183300912,-106.957243025992,-143.906726745723,-76.8854074021307,76.8413758202552,-132.234264966392,139.187725739316,-105.178372255364,-5.07043398895337
4.83841387079239,-107.069088316039,-145.18582182976,-76.9951640918923,75.3999898096294,-132.374782760031,137.836399766057,-105.317399216173,-6.56534639764212
4.85852919017344,-107.180888152806,-146.46059644282,-77.1048915926156,73.9635203840035,-132.515324026361,136.489916719088,-105.4564614613,-8.05487384243693
4.87872813738885,-107.292643131761,-147.731034626115,-77.2145903808052,72.531981902524,-132.655888696902,135.148287543342,-105.595558832671,-9.53900701124256
4.89901106011468,-107.404353840222,-148.997121166249,-77.3242609255657,71.1053879761538,-132.796476701109,133.81152249805,-105.734691170769,-11.0177372777405
4.91937830747241,-107.51602085747,-150.25884158743,-77.4339036887127,69.6837514755658,-132.937087966459,132.479631163683,-105.87385831471,-12.4910566943749
4.93983023003496,-107.627644754861,-151.516182143416,-77.5435191248819,68.2670845392965,-133.077722418521,131.152622449172,-106.013060102313,-13.9589579850629
4.96036717983273,-107.739226095938,-152.769129809214,-77.6531076816369,66.8553985821475,-133.218379981033,129.830504599389,-106.152296370172,-15.4214345376448
4.98098951035967,-107.850765436536,-154.017672272552,-77.762669799575,65.4487043038169,-133.359060575971,128.513285202874,-106.291566953723,-16.8784803960901
5.00169757657934,-107.962263324895,-155.261797925127,-77.8722059124317,64.0470116977506,-133.499764123619,127.200971199791,-106.430871687308,-18.3300902524684
5.02249173493103,-108.073720301761,-156.501495853645,-77.9817164471841,62.6503300601921,-133.640490542634,125.893568890109,-106.570210404244,-19.7762594387093
5.04337234333592,-108.185136900494,-157.736755830684,-78.0912018241515,61.2586679994255,-133.781239750116,124.591083941977,-106.709582936881,-21.2169839181588
5.0643397612032,-108.296513647168,-158.967568305372,-78.2006624570963,59.8720334451898,-133.922011661669,123.293521400292,-106.848989116662,-22.652260276945
5.08539434943628,-108.407851060674,-160.1939243939,-78.3100987533216,58.4904336582546,-134.062806191459,122.000885695437,-106.988428774185,-24.0820857151754
5.10653647043899,-108.519149652822,-161.415815869901,-78.4195111137691,57.1138752401465,-134.203623252281,120.71318065219,-107.127901739256,-25.5064580379715
5.12776648812183,-108.630409928435,-162.633235154676,-78.5288999331139,55.7423641430044,-134.344462755614,119.430409498767,-107.267407840948,-26.9253756463566
5.14908476790825,-108.74163238545,-163.846175307308,-78.6382655998593,54.3759056795607,-134.485324611673,118.152574876007,-107.406946907648,-28.3388375280105
5.17049167674087,-108.852817515015,-165.054630014664,-78.7476084964294,53.0145045332319,-134.626208729473,116.879678846682,-107.546518767115,-29.7468432479036
5.19198758308789,-108.963965801578,-166.258593581296,-78.8569289992607,51.6581647683024,-134.767115016875,115.611722904907,-107.68612324653,-31.1493929388212
5.21357285694937,-109.075077722985,-167.458060919261,-78.9662274788921,50.3068898401968,-134.908043380642,114.348707985656,-107.825760172539,-32.5464872917933
5.23524786986362,-109.186153750571,-168.653027537858,-79.0755043000538,48.9606826058265,-135.048993726487,113.090634474359,-107.965429371305,-33.9381275464376
5.25701299491358,-109.29719434925,-169.843489533312,-79.1847598217548,47.6195453339933,-135.189965959123,111.837502216571,-108.105130668553,-35.3243154812319
5.27886860673326,-109.408199977604,-171.029443578397,-79.2939943973692,46.2834797158536,-135.330959982311,110.589310527714,-108.244863889615,-36.7050534037205
5.30081508151418,-109.519171087974,-172.21088691202,-79.4032083747209,44.9524868754126,-135.471975698906,109.346058202858,-108.384628859469,-38.0803441406714
5.32285279701186,-109.630108126541,-173.387817328773,-79.5124020961679,43.6265673800604,-135.6130130109,108.107743526551,-108.524425402787,-39.4501910281936
5.34498213255228,-109.741011533419,-174.560233168468,-79.6215758986842,42.3057212511198,-135.75407181947,106.874364282686,-108.664253343971,-40.8145979018205
5.36720346903846,-109.851881742732,-175.728133305648,-79.7307301139412,40.9899479744123,-135.895152025015,105.645917764378,-108.804112507192,-42.173569086573
5.38951718895699,-109.962719182703,-176.891517139103,-79.8398650683883,39.6792465108226,-136.036253527201,104.422400783865,-108.94400271643,-43.5271093870106
5.4119236763846,-110.073524275736,-178.050384581392,-79.9489810833311,38.3736153068592,-136.177376225001,103.203809682406,-109.083923795513,-44.8752240772792
5.43442331699482,-110.184297438491,-179.204736048375,-80.0580784750098,37.0730523051965,-136.31852001673,101.990140340175,-109.223875568146,-46.2179188911657
5.45701649806456,-110.29503908197,179.64542755123,-80.1671575546753,35.7775549551994,-136.459684800087,100.78138818615,-109.363857857951,-47.5552000121622
5.47970360848082,-110.405749611595,178.500104826265,-80.2762186286652,34.4871202234123,-136.60087047219,99.5775482079675,-109.5038704885,-48.8870740635584
5.50248503874735,-110.516429427281,177.359293913506,-80.3852619984778,33.2017446040116,-136.74207692961,98.3786149617613,-109.643913283344,-50.2135480985555
5.5253611809914,-110.627078923519,176.222992487997,-80.4942879608455,31.9214241292135,-136.88330406841,97.1845825819573,-109.783986066049,-51.5346295904243
5.54833242897046,-110.737698489446,175.091197773332,-80.6032968078073,30.6461543796299,-137.024551784172,95.9954447910261,-109.924088660223,-52.8503264227019
5.57139917807902,-110.848288508923,173.963906551881,-80.7122888267795,29.3759304945634,-137.165819972036,94.8111949091921,-110.064220889548,-54.1606468794393
5.59456182535541,-110.958849360604,172.841115174946,-80.8212643006265,28.1107471822397,-137.307108526728,93.6318258640809,-110.204382577805,-55.4655996355091
5.61782076948861,-111.069381418016,171.722819572858,-80.930223507729,26.8505987299704,-137.44841734259,92.4573302003066,-110.344573548905,-56.765193746967
5.6411764108251,-111.179885049623,170.609015264986,-81.0391667220528,25.5954790142382,-137.589746313613,91.2877000889935,-110.484793626916,-58.0594386414928
5.66462915137579,-111.290360618897,169.499697369678,-81.1480942132158,24.3453815106988,-137.731095333463,90.1229273372231,-110.625042636084,-59.348344108895
5.68817939482292,-111.400808484393,168.39486061411,-81.2570062465538,23.1002993041017,-137.872464295511,88.9630033974042,-110.765320400865,-60.6319202916978
5.71182754652699,-111.511228999812,167.294499344044,-81.3659030831857,21.8602250981172,-138.013853092861,87.8079193765605,-110.905626745943,-61.9101776758145
5.73557401353375,-111.621622514069,166.198607533497,-81.4747849800779,20.6251512250679,-138.155261618371,86.6576660455315,-111.045961496258,-63.1831270813005
5.75941920458124,-111.731989371363,165.107178794309,-81.5836521901073,19.3950696555618,-138.296689764687,85.5122338480809,-111.186324477025,-64.4507796532061
5.78336353010677,-111.842329911237,164.020206385607,-81.6925049621238,18.1699720080243,-138.438137424261,84.371612909912,-111.326715513757,-65.7131468525203
5.80740740225402,-111.952644468649,162.937683223167,-81.8013435410114,16.9498495581192,-138.579604489378,83.2357930475824,-111.46713443229,-66.9702404472159
5.83155123488011,-112.06293337403,161.859601888663,-81.910168167749,15.7346932480658,-138.72109085218,82.104763777317,-111.607581058797,-68.2220725033977
5.85579544356277,-112.17319695335,160.78595463881,-82.0189790794696,14.524493695838,-138.862596404687,80.978514323718,-111.748055219812,-69.4686553765544
5.88014044560743,-112.283435528179,159.716733414389,-82.1277765095196,13.3192412042519,-139.004121038821,79.8570336283618,-111.888556742248,-70.7100017029211
5.90458666005444,-112.39364941575,158.651929849149,-82.2365606875158,12.1189257699313,-139.145664646425,78.74031035829,-112.029085453414,-71.946124390955
5.9291345076863,-112.503838929016,157.591535278604,-82.3453318394035,10.9235370921593,-139.287227119288,77.628332914385,-112.169641181038,-73.1770366129208
5.95378441103485,-112.61400437671,156.535540748691,-82.4540901875114,9.73306458159729,-139.428808349158,76.5210894396302,-112.310223753275,-74.402751796594
5.97853679438858,-112.724146063407,155.483937024321,-82.5628359506081,8.54749736889198,-139.57040822777,75.4185678272508,-112.450832998734,-75.623283617086
6.00339208379994,-112.834264289578,154.436714597788,-82.6715693439558,7.36682431314526,-139.712026646858,74.3207557287403,-112.591468746485,-76.8386459887821
6.02835070709263,-112.944359351648,153.393863697068,-82.7802905793642,6.19103401026405,-139.853663498177,73.2276405617591,-112.732130826081,-78.0488530574087
6.05341309386904,-113.054431542053,152.355374293977,-82.8889998652439,5.02011480117625,-139.99531867352,72.1392095179182,-112.872819067568,-79.2539191922147
6.07857967551755,-113.164481149296,151.321236112209,-82.9976974066578,3.85405477992244,-140.136992064734,71.0554495704347,-113.013533301504,-80.4538589782866
6.10385088522003,-113.274508457996,150.291438635236,-83.1063834053729,2.6928418016101,-140.27868356374,69.9763474816626,-113.154273358967,-81.6486872089796
6.12922715795926,-113.384513748952,149.265971114082,-83.2150580599109,1.5364634902413,-140.420393062543,68.9018898105005,-113.295039071575,-82.8384188784836
6.15470893052642,-113.494497299187,148.244822574969,-83.3237215655978,0.384907246406658,-140.562120453256,67.8320629196728,-113.435830271493,-84.0230691745061
6.18029664152863,-113.604459382003,147.227981826818,-83.4323741146133,-0.761839745154216,-140.703865628108,66.766852982882,-113.576646791449,-85.2026534710917
6.20599073139648,-113.714400267036,146.215437468635,-83.5410158960391,-1.9037905081256,-140.845628479462,65.7062459918368,-113.717488464742,-86.3771873215634
6.23179164239159,-113.824320220301,145.207177896752,-83.6496470959066,-3.04095826731821,-140.987408899829,64.6502277631516,-113.85835512526,-87.5466864515922
6.25769981861429,-113.934219504248,144.20319131194,-83.7582678972437,-4.17335644150864,-141.129206781881,63.5987839451161,-113.999246607484,-88.7111667523987
6.28371570601119,-114.044098377807,143.20346572639,-83.8668784801215,-5.30099863641177,-141.271022018464,62.5519000243439,-114.1401627465,-89.8706442740771
6.30983975238291,-114.15395709644,142.207988970559,-83.9754790216992,-6.42389863778294,-141.412854502612,61.5095613322858,-114.281103378015,-91.0251352190519
6.33607240739173,-114.263795912187,141.216748699891,-84.0840696962697,-7.54207040465573,-141.554704127561,60.4717530516224,-114.422068338357,-92.1746559356588
6.36241412256941,-114.373615073713,140.2297324014,-84.1926506753036,-8.65552806270883,-141.696570786756,59.4384602225279,-114.563057464493,-93.3192229118539
6.38886535132488,-114.483414826358,139.246927400121,-84.3012221274927,-9.7642858977689,-141.838454373868,58.4096677488051,-114.704070594033,-94.4588527690515
6.4154265489521,-114.59319541218,138.268320865439,-84.4097842187929,-10.8683583494387,-141.980354782801,57.3853604038988,-114.845107565237,-95.593562256085
6.44209817263788,-114.702957070001,137.293899817283,-84.5183371124668,-11.9677600048601,-142.122271907707,56.3655228367816,-114.986168217032,-96.7233682432949
6.46888068146973,-114.812700035453,136.32365113219,-84.6268809691252,-13.062505592603,-142.264205642993,55.3501395777172,-115.127252389007,-97.8482877167417
6.49577453644381,-114.922424541021,135.357561549244,-84.735415946768,-14.1526099766849,-142.406155883332,54.3391950438987,-115.268359921431,-98.9683377725417
6.5227802004728,-115.032130816089,134.395617675891,-84.843942200825,-15.2380881507161,-142.548122523677,53.3326735449636,-115.409490655256,-100.083535611329
6.54989813839393,-115.141819086978,133.437805993621,-84.9524598841954,-16.3189552321732,-142.690105459262,52.3305592883913,-115.550644432123,-101.193898532832
6.57712881697694,-115.251489576994,132.484112863533,-85.0609691472875,-17.3952264567956,-142.832104585618,51.3328363847766,-115.69182109437,-102.299443930582
6.60447270493213,-115.361142506466,131.534524531769,-85.1694701380567,-18.466917173108,-142.974119798581,50.3394888529828,-115.833020485036,-103.40018928673
6.63193027291843,-115.470778092789,130.589027134836,-85.2779630020442,-19.5340428370623,-143.116150994299,49.3505006251813,-115.974242447871,-104.496152166992
6.65950199355148,-115.580396550464,129.647606704798,-85.3864478824144,-20.5966190068068,-143.258198069238,48.3658555517695,-116.115486827337,-105.587350215704
6.68718834141181,-115.689998091139,128.710249174352,-85.4949249199915,-21.65466133757,-143.400260920195,47.3855374061758,-116.256753468616,-106.673801150999
6.71498979305296,-115.799582923647,127.776940381784,-85.6033942532965,-22.7081855766654,-143.542339444302,46.4095298895493,-116.398042217615,-107.755522760094
6.74290682700971,-115.909151254044,126.847666075816,-85.7118560185825,-23.7572075586146,-143.684433539036,45.437816635337,-116.539352920968,-108.832532894696
6.77093992380631,-116.018703285653,125.922411920325,-85.8203103498704,-24.8017432003823,-143.826543102221,44.4703812137481,-116.680685426043,-109.904849466513
6.79908956596476,-116.128239219094,125.001163498961,-85.9287573789836,-25.8418084967306,-143.968668032042,43.5072071361085,-116.822039580949,-110.972490442883
6.82735623801308,-116.237759252328,124.083906319642,-86.0371972355824,-26.8774195156834,-144.110808227044,42.5482778591113,-116.963415234531,-112.035473842505
6.85574042649369,-116.347263580689,123.170625818949,-86.1456300471973,-27.9085923941017,-144.252963586146,41.5935767889501,-117.104812236383,-113.093817731283
6.8842426199718,-116.456752396924,122.261307366402,-86.2540559392631,-28.9353433333696,-144.395134008639,40.643087285357,-117.246230436847,-114.147540218277
6.91286330904375,-116.566225891227,121.355936268634,-86.3624750351508,-29.9576885951876,-144.5373193942,39.6967926655302,-117.387669687017,-115.196659451746
6.94160298634551,-116.675684251274,120.454497773462,-86.4708874562005,-30.9756444974727,-144.67951964289,38.7546762079625,-117.529129838741,-116.241193615316
6.97046214656115,-116.785127662258,119.556977073842,-86.5792933217528,-31.9892274103622,-144.821734655164,37.8167211561661,-117.670610744627,-117.281160924227
6.99944128643134,-116.894556306924,118.663359311741,-86.6876927491804,-32.9984537523229,-144.963964331874,36.8829107222989,-117.812112258042,-118.316579621695
7.02854090476193,-117.003970365602,117.773629581887,-86.7960858539188,-34.003339986359,-145.106208574277,35.9532280906962,-117.953634233117,-119.347467975364
7.05776150243248,-117.113370016242,116.887772935433,-86.9044727494966,-35.0039026163205,-145.248467284035,35.0276564213012,-118.095176524746,-120.373844273859
7.08710358240494,-117.222755434445,116.005774383523,-87.0128535475656,-36.0001581833115,-145.390740363223,34.1061788530048,-118.236738988592,-121.395726823428
7.1165676497323,-117.332126793496,115.127618900757,-87.1212283579304,-36.9921232621914,-145.533027714332,33.1887785068915,-118.378321481086,-122.413133944687
7.14615421156723,-117.441484264395,114.253291428562,-87.2295972885768,-37.979814458174,-145.675329240272,32.275438489394,-118.519923859432,-123.426083969445
7.17586377717088,-117.550828015892,113.382776878478,-87.3379604457013,-38.9632484035183,-145.817644844379,31.3661418953571,-118.661545981602,-124.434595237629
7.20569685792158,-117.660158214514,112.516060135347,-87.4463179337383,-39.9424417543075,-145.959974430417,30.4608718110172,-118.803187706345,-125.438686094289
7.23565396732371,-117.769475024597,111.653126060409,-87.5546698553888,-40.9174111873253,-146.102317902579,29.5596113168916,-118.944848893183,-126.438374886695
7.26573562101647,-117.878778608319,110.793959494324,-87.663016311647,-41.8881733970105,-146.244675165495,28.6623434905856,-119.086529402414,-127.433679961518
7.29594233678282,-117.988069125725,109.938545260094,-87.7713574018275,-42.8547450925055,-146.387046124231,27.7690514095169,-119.228229095111,-128.424619662092
7.32627463455835,-118.097346734759,109.08686816591,-87.8796932235917,-43.8171429947859,-146.529430684297,26.8797181535553,-119.369947833126,-129.411212325761
7.35673303644022,-118.206611591295,108.238913007913,-87.988023872974,-44.775383833871,-146.671828751643,25.9943268075881,-119.511685479088,-130.393476281302
7.38731806669619,-118.315863849159,107.394664572876,-88.0963494444075,-45.7294843461205,-146.814240232668,25.1128604640018,-119.653441896402,-131.371429846432
7.41803025177362,-118.425103660166,106.554107640806,-88.2046700307493,-46.6794612716082,-146.95666503422,24.2353022250922,-119.795216949254,-132.345091325385
7.44887012030852,-118.534331174141,105.717226987466,-88.3129857233053,-47.625331351571,-147.099103063598,23.3616352053955,-119.937010502607,-133.31447900657
7.47983820313468,-118.643546538948,104.884007386826,-88.4212966118549,-48.5671113259399,-147.241554228554,22.4918425339481,-120.078822422201,-134.279611160303
7.51093503329278,-118.75274990052,104.05443361344,-88.5296027846752,-49.5048179309404,-147.384018437297,21.6259073564758,-120.220652574557,-135.240506036602
7.54216114603956,-118.86194140288,103.228490444743,-88.6379043285648,-50.4384678967683,-147.526495598494,20.7638128375087,-120.362500826971,-136.197181863067
7.57351707885708,-118.971121188174,102.406162663284,-88.7462013288671,-51.368077945339,-147.668985621271,19.9055421624315,-120.504367047518,-137.149656842816
7.60500337146191,-119.08028939669,101.587435058886,-88.8544938694935,-52.2936647881033,-147.811488415217,19.0510785394654,-120.646251105049,-138.097949152497
7.63662056581446,-119.18944616689,100.772292430741,-88.9627820329464,-53.2152451239324,-147.95400389038,18.2004052015823,-120.788152869193,-139.042076940362
7.66836920612829,-119.298591635429,99.9607195894379,-89.0710659003411,-54.1328356370733,-148.096531957279,17.3535054083569,-120.930072210352,-139.982058324404
7.70024983887949,-119.407725937185,99.152701358918,-89.1793455514282,-55.0464529951638,-148.239072526893,16.5103624477559,-121.072008999705,-140.917911390565
7.73226301281608,-119.516849205281,98.3482225783793,-89.2876210646154,-55.956113847318,-148.381625510672,15.6709596378648,-121.213963109204,-141.849654190997
7.76440927896747,-119.625961571108,97.5472681041091,-89.3958925169885,-56.8618348222692,-148.524190820532,14.8352803285555,-121.355934411572,-142.777304742385
7.7966891906539,-119.735063164352,96.7498228112608,-89.5041599843328,-57.7636325265752,-148.666768368861,14.0033079030943,-121.497922780307,-143.700881024334
7.82910330349603,-119.844154113014,95.9558715955692,-89.6124235411539,-58.6615235428857,-148.809358068514,13.1750257796949,-121.639928089676,-144.620400977806
7.86165217542443,-119.953234543435,95.1653993750085,-89.7206832606978,-59.555524428265,-148.95195983282,12.350417413014,-121.781950214713,-145.535882503622
7.89433636668926,-120.062304580321,94.3783910913943,-89.8289392149712,-60.4456517125719,-149.094573575578,11.529466295592,-121.923989031223,-146.447343461006
7.92715643986984,-120.171364346758,93.59483171193,-89.9371914747614,-61.3319218968981,-149.237199211062,10.7121559592416,-122.066044415774,-147.354801666199
7.96011295988441,-120.280413964245,92.8147062306997,-90.0454401096558,-62.2143514520572,-149.379836654015,9.89846997638532,-122.208116245701,-148.258274891107
7.99320649399976,-120.389453552704,92.0379996701091,-90.1536851880607,-63.0929568171273,-149.522485819657,9.08839196134169,-122.350204399102,-149.157780862016
8.0264376118411,-120.498483230513,91.2646970822727,-90.2619267772209,-63.967754398048,-149.66514662368,8.28190557155918,-122.492308754834,-150.053337258345
8.05980688540177,-120.607503114517,90.494783550354,-90.3701649432376,-64.8387605662641,-149.807818982251,7.47899450880838,-122.634429192516,-150.944961711454
8.09331488905316,-120.716513320057,89.7282441898569,-90.4783997510875,-65.7059916574209,-149.950502812012,6.67964252032195,-122.776565592523,-151.832671803493
8.12696219955453,-120.825513960986,88.9650641498679,-90.5866312646401,-66.5694639701044,-150.093198030076,5.88383339989132,-122.918717835986,-152.716485066309
8.16074939606299,-120.934505149691,88.2052286142505,-90.694859546676,-67.4291937646335,-150.235904554035,5.0915509889191,-123.060885804789,-153.596418980378
8.19467706014345,-121.043486997112,87.4487228028014,-90.8030846589041,-68.2851972618906,-150.378622301952,4.30277917742636,-123.203069381569,-154.4724909738
8.22874577577863,-121.152459612762,86.6955319723535,-90.9113066619793,-69.1374906422036,-150.521351192365,3.51750190502064,-123.345268449712,-155.344718421326
8.2629561293791,-121.26142310475,85.9456414178443,-91.0195256155186,-69.9860900442648,-150.664091144287,2.73570316181954,-123.48748289335,-156.213118643428
8.2973087097934,-121.370377579793,85.1990364733364,-91.127741578119,-70.8310115640969,-150.806842077204,1.9573669893375,-123.629712597361,-157.077708905411
8.33180410831814,-121.479323143243,84.4557025130018,-91.2359546073726,-71.6722712540564,-150.949603911076,1.18247748133127,-123.771957447365,-157.938506416559
8.36644291870823,-121.588259899099,83.7156249520645,-91.3441647598842,-72.5098851218779,-151.092376566334,0.411018784609156,-123.914217329724,-158.795528329329
8.40122573718703,-121.69718795003,82.9787892477045,-91.4523720912861,-73.3438691297597,-151.235159963884,-0.357024900197294,-124.056492131536,-159.648791738573
8.43615316245669,-121.80610739739,82.2451808999254,-91.5605766562543,-74.1742391934823,-151.377954025103,-1.12166931789812,-124.198781740635,-160.498313680795
8.4712257957084,-121.91501834124,81.514785452385,-91.6687785085241,-75.0010111815682,-151.52075867184,-1.88293015804217,-124.341086045588,-161.344111133456
8.50644424063273,-122.02392088036,80.7875884931913,-91.776977700905,-75.8242009144751,-151.663573826413,-2.64082305425133,-124.483404935692,-162.186201014295
8.54180910343009,-122.132815112271,80.0635756556607,-91.8851742852959,-76.6438241638248,-151.806399411612,-3.39536358358553,-124.625738300972,-163.024600180699
8.57732099282108,-122.241701133251,79.3427326190487,-91.9933683126996,-77.4598966516651,-151.949235350696,-4.14656726594047,-124.768086032178,-163.859325429096
8.61298052005703,-122.350579038351,78.6250451092421,-92.1015598332377,-78.2724340497653,-152.092081567392,-4.89444956347635,-124.910448020783,-164.69039349438
8.64878829893051,-122.459448921413,77.9104988994224,-92.2097488961648,-79.0814519789437,-152.234937985893,-5.63902588007693,-125.052824158979,-165.517821049372
8.68474494578585,-122.568310875083,77.1990798106979,-92.317935549882,-79.8869660084267,-152.377804530863,-6.38031156083714,-125.195214339674,-166.341624704303
8.7208510795298,-122.677164990834,76.4907737127065,-92.4261198419519,-80.6889916552362,-152.520681127427,-7.11832189158009,-125.337618456492,-167.161821006332
8.75710732164217,-122.786011358974,75.7855665241879,-92.5343018191109,-81.48754438361,-152.663567701177,-7.85307209840302,-125.480036403768,-167.97842643909
8.79351429618651,-122.89485006867,75.0834442135283,-92.642481527284,-82.2826396044459,-152.806464178169,-8.58457734724673,-125.622468076543,-168.791457422245
8.83007262982088,-123.003681207956,74.3843927992782,-92.7506590115967,-83.0742926747784,-152.949370484922,-9.31285274349295,-125.764913370566,-169.600930311107
8.86678295180861,-123.112504863752,73.6883983506428,-92.8588343163892,-83.862518897279,-153.092286548414,-10.0379133315876,-125.907372182288,-170.406861396244
8.90364589402914,-123.22132112188,72.9954469879463,-92.9670074852283,-84.6473335197839,-153.235212296084,-10.7597740946887,-126.049844408858,-171.209266903128
8.94066209098892,-123.330130067076,72.3055248830723,-93.0751785609206,-85.4287517348484,-153.378147655833,-11.4784499543358,-126.192329948124,-172.008162991812
8.97783217983227,-123.438931783009,71.6186182598778,-93.1833475855245,-86.2067886793227,-153.521092556015,-12.1939557701442,-126.334828698627,-172.803565756617
9.01515680035243,-123.54772635229,70.9347133945864,-93.2915146003631,-86.9814594339553,-153.664046925444,-12.9063063395237,-126.477340559595,-173.595491225855
9.05263659500249,-123.65651385649,70.2537966161541,-93.3996796460351,-87.752779023018,-153.807010693388,-13.6155163974127,-126.619865430949,-174.383955361562
9.09027220890651,-123.765294376154,69.5758543066186,-93.5078427624278,-88.5207624139512,-153.949983789568,-14.321600616041,-126.76240321329,-175.168974059262
9.12806428987061,-123.874067990814,68.900872901421,-93.6160039887282,-89.2854245170366,-154.092966144158,-15.0245736047074,-126.904953807902,-175.950563147743
9.16601348839409,-123.982834779001,68.228838889712,-93.7241633634344,-90.046780185086,-154.235957687784,-15.7244499095786,-127.047517116747,-176.72873838886
9.20412045768067,-124.091594818263,67.5597388146325,-93.8323209243673,-90.8048442131525,-154.378958351518,-16.4212440135096,-127.190093042461,-177.503515477356
9.24238585364969,-124.200348185173,66.8935592735798,-93.9404767086812,-91.5596313382629,-154.521968066884,-17.1149703358777,-127.332681488353,-178.274910040694
9.28081033494744,-124.309094955347,66.2302869184503,-94.0486307528752,-92.3111562391672,-154.66498676585,-17.8056432324398,-127.475282358399,-179.04293763892
9.31939456295847,-124.417835203454,65.5699084558653,-94.1567830928038,-93.0594335361086,-154.808014380829,-18.4932769952021,-127.617895557243,-179.807613764532
9.35813920181699,-124.526569003228,64.91241064738,-94.2649337636875,-93.8044777906107,-154.951050844678,-19.1778858523116,-127.760520990187,179.431046157629
9.3970449184183,-124.635296427483,64.2577803096743,-94.3730828001232,-94.5463035052829,-155.094096090695,-19.859483967958,-127.903158563195,178.673026770469
9.43611238243023,-124.744017548125,63.6060043147253,-94.4812302360945,-95.2849251236424,-155.237150052619,-20.5380854422977,-128.045808182886,177.918312784723
9.47534226630475,-124.852732436164,62.9570695899662,-94.589376104982,-96.0203570299532,-155.380212664625,-21.2137043113858,-128.18846975653,177.166888979012
9.51473524528945,-124.961441161723,62.3109631184267,-94.697520439573,-96.7526135490809,-155.523283861327,-21.8863545471317,-128.331143192048,176.418740199895
9.55429199743925,-125.070143794056,61.6676719388616,-94.8056632720713,-97.4817089463618,-155.666363577774,-22.5560500572588,-128.473828398005,175.673851361899
9.59401320362801,-125.178840401554,61.0271831458597,-94.9138046341072,-98.20765742749,-155.809451749446,-23.222804685286,-128.616525283608,174.932207447536
9.63389954756025,-125.287531051759,60.3894838899439,-95.0219445567465,-98.9304731384159,-155.952548312257,-23.8866322105182,-128.759233758706,174.193793507316
9.67395171578297,-125.396215811378,59.7545613776537,-95.1300830705001,-99.6501701652596,-156.09565320255,-24.5475463480507,-128.901953733781,173.45859465973
9.71417039769741,-125.504894746288,59.122402871615,-95.2382202053333,-100.366762534239,-156.238766357095,-25.2055607487864,-129.044685119948,172.726596091239
9.75455628557095,-125.613567921552,58.4929956905985,-95.3463559906746,-101.08026421161,-156.381887713088,-25.8606889994637,-129.187427828951,171.997783056238
9.79511007454902,-125.722235401429,57.8663272095644,-95.4544904554249,-101.790689103621,-156.525017208152,-26.5129446226971,-129.330181773161,171.272140877012
9.83583246266704,-125.830897249383,57.2423848596948,-95.5626236279659,-102.498051056473,-156.668154780329,-27.1623410770274,-129.47294686557,170.549654943684
9.8767241508625,-125.939553528096,56.6211561284155,-95.6707555361691,-103.202363856305,-156.811300368084,-27.8088917569851,-129.615723019789,169.830310714149
9.91778584298694,-126.048204299478,56.002628559406,-95.7788862074039,-103.903641229174,-156.9544539103,-28.4526099931606,-129.758510150046,169.114093713997
9.95901824581812,-126.156849624676,55.3867897525978,-95.8870156685464,-104.601896841065,-157.097615346276,-29.0935090522876,-129.90130817118,168.40098953643
10.0004220690722,-126.265489564082,54.7736273641638,-95.9951439459873,-105.297144297888,-157.240784615729,-29.7316021373326,-130.04411699864,167.690983842163
10.0419980254159,-126.374124177352,54.1631291064968,-96.10327106564,-105.989397145513,-157.383961658786,-30.3669023875982,-130.186936548479,166.984062359323
10.0837468304787,-126.482753523404,53.5552827481788,-96.2113970529488,-106.678668869788,-157.527146415987,-30.9994228788307,-130.329766737354,166.280210883334
10.1256692028655,-126.591377660437,52.9500761139386,-96.3195219328965,-107.364972896589,-157.670338828279,-31.6291766233379,-130.472607482518,165.579415276793
10.1677658641685,-126.699996645935,52.3474970846043,-96.4276457300123,-108.048322591865,-157.813538837019,-32.2561765701168,-130.615458701824,164.881661469343
10.21003753898,-126.808610536682,51.7475335970429,-96.5357684683792,-108.728731261693,-157.956746383969,-32.8804356049858,-130.758320313712,164.186935457532
10.2524849549046,-126.917219388764,51.1501736440961,-96.6438901716417,-109.406212152355,-158.099961411293,-33.5019665507268,-130.901192237214,163.495223304669
10.295108842572,-127.025823257584,50.555405274502,-96.7520108630127,-110.080778450401,-158.243183861557,-34.1207821672354,-131.044074391946,162.806511140668
10.3379099356495,-127.134422197871,49.9632165928152,-96.8601305652815,-110.752443282744,-158.386413677727,-34.736895151674,-131.186966698106,162.120785161889
10.3808889708543,-127.243016263685,49.3735957593148,-96.9682493008201,-111.42121971674,-158.529650803166,-35.3503181386355,-131.329869076471,161.438031630972
10.4240466879666,-127.351605508428,48.7865309899077,-97.0763670915908,-112.087120760296,-158.672895181634,-35.9610637003133,-131.472781448393,160.758236876661
10.4673838298422,-127.460189984856,48.202010556025,-97.1844839591527,-112.750159361969,-158.816146757281,-36.5691443466737,-131.615703735795,160.081387293625
10.5109011424252,-127.56876974508,47.6200227845082,-97.2925999246688,-113.410348411081,-158.959405474653,-37.1745725256376,-131.758635861169,159.407469342274
10.554599374761,-127.677344840583,47.040556057494,-97.4007150089124,-114.067700737837,-159.102671278681,-37.7773606232684,-131.901577747573,158.736469548562
10.5984792790089,-127.785915322221,46.463598812291,-97.5088292322739,-114.722229113451,-159.245944114688,-38.3775209639611,-132.044529318625,158.068374503797
10.6425416104555,-127.894481240238,45.8891395412466,-97.6169426147671,-115.373946250278,-159.389223928378,-38.9750658106424,-132.187490498503,157.403170864433
10.6867871275273,-128.003042644267,45.317166791617,-97.7250551760355,-116.022864801947,-159.532510665842,-39.5700073649684,-132.330461211937,156.740845351864
10.7312165918038,-128.111599583345,44.7476691654209,-97.833166935359,-116.668997363509,-159.675804273551,-40.1623577675349,-132.473441384213,156.081384752216
10.7758307680309,-128.220152105915,44.1806353192979,-97.9412779116593,-117.312356471584,-159.819104698355,-40.7521290980863,-132.616430941163,155.424775916122
10.8206304241338,-128.328700259837,43.6160539643548,-98.0493881235066,-117.95295460451,-159.962411887482,-41.3393333757311,-132.759429809162,154.771005758511
10.8656163312303,-128.437244092398,43.0539138660112,-98.1574975891254,-118.590804182508,-160.105725788534,-41.9239825591618,-132.90243791513,154.120061258375
10.910789263644,-128.545783650312,42.494203843838,-98.2656063264003,-119.225917567838,-160.249046349488,-42.5060885468772,-133.045455186525,153.471929458542
10.9561499989176,-128.654318979734,41.9369127713937,-98.3737143528815,-119.858307064972,-160.392373518692,-43.0856631774093,-133.188481551337,152.826597465446
11.0016993178267,-128.762850126268,41.3820295760552,-98.4818216857911,-120.487984920763,-160.535707244862,-43.6627182295549,-133.33151693809,152.184052448887
11.0474380043926,-128.871377134968,40.8295432388437,-98.5899283420282,-121.114963324622,-160.679047477082,-44.2372654226074,-133.474561275838,151.544281641793
11.0933668458963,-128.97990005035,40.27944279425,-98.6980343381745,-121.739254408697,-160.8223941648,-44.8093164165943,-133.617614494156,150.907272339976
11.1394866328917,-129.0884189164,39.7317173300514,-98.8061396904996,-122.360870248057,-160.965747257829,-45.3788828125169,-133.760676523143,150.273011901887
11.1857981592194,-129.196933776576,39.1863559871301,-98.9142444149669,-122.97982286088,-161.109106706341,-45.9459761525931,-133.903747293419,149.641487748367
11.2323022220204,-129.30544467382,38.6433479592852,-99.022348527238,-123.596124208644,-161.252472460868,-46.5106079205025,-134.046826736114,149.012687362393
11.2789996217497,-129.413951650562,38.1026824930412,-99.1304520426783,-124.209786196319,-161.395844472298,-47.0727895416326,-134.189914782875,148.386598288827
11.3258911621902,-129.522454748726,37.564348887456,-99.2385549763621,-124.820820672566,-161.539222691875,-47.632532383331,-134.333011365854,147.76320813416
11.3729776504664,-129.630954009739,37.0283364939245,-99.3466573430774,-125.429239429939,-161.682607071194,-48.1898477551563,-134.476116417711,147.142504566246
11.4202598970583,-129.739449474538,36.4946347159786,-99.454759157331,-126.03505420508,-161.825997562203,-48.7447469091325,-134.619229871608,146.524475314052
11.4677387158156,-129.84794118357,35.963233009087,-99.5628604333531,-126.638276678937,-161.969394117197,-49.2972410400055,-134.762351661205,145.909108167383
11.5154149239712,-129.956429176809,35.4341208804501,-99.6709611851023,-127.238918476959,-162.112796688819,-49.8473412855002,-134.905481720658,145.296390976629
11.5632893421559,-130.064913493751,34.9072878887947,-99.77906142627,-127.836991169318,-162.256205230054,-50.3950587265818,-135.048619984617,144.686311652487
11.6113627944121,-130.173394173429,34.3827236441648,-99.8871611702851,-128.432506271114,-162.399619694233,-50.9404043877147,-135.19176638822,144.078858165703
11.6596361082079,-130.281871254413,33.8604178077131,-99.9952604303186,-129.025475242593,-162.543040035025,-51.483389237128,-135.334920867092,143.474018546793
11.7081101144518,-130.390344774821,33.3403600914851,-100.103359219288,-129.615909489363,-162.686466206438,-52.0240241870763,-135.478083357342,142.87178088578
11.7567856475066,-130.498814772321,32.8225402582091,-100.211457549862,-130.203820362617,-162.829898162816,-52.562320094108,-135.621253795557,142.272133331917
11.805663545204,-130.607281284137,32.3069481210766,-100.319555434463,-130.789219159345,-162.97333585884,-53.0982877593288,-135.764432118803,141.675064093412
11.8547446488587,-130.715744347059,31.7935735435281,-100.427652885275,-131.372117122567,-163.116779249521,-53.6319379286714,-135.907618264618,141.080561437159
11.9040298032834,-130.824203997441,31.2824064390326,-100.535749914244,-131.952525441547,-163.2602282902,-54.1632812931614,-136.050812171011,140.488613688457
11.9535198568028,-130.932660271216,30.7734367708669,-100.643846533084,-132.530455252027,-163.403682936548,-54.6923284891886,-136.194013776459,139.899209230735
12.0032156612686,-131.041113203893,30.2666545518957,-100.751942753281,-133.105917636446,-163.547143144561,-55.2190900987745,-136.337223019904,139.312336505278
12.0531180720738,-131.149562830568,29.7620498443476,-100.860038586096,-133.678923624175,-163.69060887056,-55.7435766498446,-136.480439840748,138.727984010946
12.1032279481679,-131.258009185927,29.2596127595925,-100.96813404257,-134.24948419174,-163.834080071189,-56.2657986164984,-136.623664178852,138.146140303893
12.1535461520712,-131.36645230425,28.7593334579157,-101.076229133528,-134.817610263058,-163.97755670341,-56.78576641928,-136.766895974531,137.566793997293
12.2040735498899,-131.474892219421,28.2612021482923,-101.184323869579,-135.383312709664,-164.121038724507,-57.3034904254516,-136.910135168554,136.989933761061
12.2548110113311,-131.583328964926,27.7652090881622,-101.292418261128,-135.946602350945,-164.264526092077,-57.8189809492646,-137.053381702138,136.415548321566
12.3057594097174,-131.691762573866,27.2713445832012,-101.40051231837,-136.507489954374,-164.408018764033,-58.3322482522314,-137.196635516946,135.843626461358
12.3569196220025,-131.800193078956,26.7795989870947,-101.5086060513,-137.06598623574,-164.551516698599,-58.8433025433983,-137.339896555084,135.274157018887
12.4082925287857,-131.90862051253,26.289962701307,-101.616699469714,-137.622101859388,-164.695019854312,-59.3521539796182,-137.483164759099,134.707128888219
12.4598790143273,-132.017044906552,25.8024261748555,-101.724792583214,-138.17584743845,-164.838528190016,-59.8588126658237,-137.626440071974,134.142531018756
12.511679966564,-132.125466292614,25.3169799040777,-101.83288540121,-138.72723353508,-164.982041664859,-60.3632886552974,-137.769722437127,133.580352414961
12.563696277124,-132.233884701943,24.8336144324042,-101.940977932923,-139.276270660695,-165.125560238298,-60.8655919499479,-137.913011798407,133.020582136069
12.6159288413423,-132.342300165407,24.3523203501275,-102.049070187391,-139.822969276205,-165.26908387009,-61.3657325005783,-138.05630810009,132.463209295817
12.6683785582762,-132.450712713518,23.873088294172,-102.157162173467,-140.367339792255,-165.412612520293,-61.8637202071606,-138.199611286879,131.908223062152
12.7210463307208,-132.559122376437,23.3959089478615,-102.26525389983,-140.90939256946,-165.556146149263,-62.3595649191068,-138.342921303899,131.355612656963
12.7739330652245,-132.667529183978,22.9207730406927,-102.373345374981,-141.44913791864,-165.699684717655,-62.85327643554,-138.486238096694,130.80536735579
12.8270396721045,-132.775933165615,22.4476713480998,-102.481436607248,-141.986586101062,-165.843228186416,-63.3448645055659,-138.629561611224,130.257476487556
12.8803670654628,-132.884334350481,21.9765946912264,-102.589527604793,-142.521747328675,-165.986776516788,-63.8343388285434,-138.772891793865,129.711929434279
12.9339161632014,-132.992732767378,21.5075339366946,-102.697618375608,-143.054631764345,-166.130329670303,-64.3217090543548,-138.9162285914,129.168715630798
12.9876878870386,-133.101128444778,21.0404799963737,-102.805708927526,-143.585249522098,-166.273887608782,-64.8069847836751,-139.059571951025,128.627824564497
13.0416831625247,-133.209521410828,20.5754238271488,-102.913799268216,-144.113610667354,-166.417450294335,-65.2901755682409,-139.202921820337,128.08924577502
13.0959029190578,-133.317911693353,20.1123564306928,-103.021889405191,-144.639725217164,-166.561017689354,-65.7712909111199,-139.346278147336,127.552968854003
13.1503480898999,-133.426299319864,19.6512688532339,-103.129979345809,-145.163603140447,-166.704589756518,-66.2503402669775,-139.489640880425,127.018983444793
13.205019612193,-133.534684317555,19.192152185327,-103.238069097277,-145.685254358231,-166.848166458785,-66.727333042345,-139.633009968399,126.487279242172
13.2599184269752,-133.643066713313,18.7349975616239,-103.346158666652,-146.204688743885,-166.991747759394,-67.2022785958851,-139.776385360451,125.957845992084
13.3150454791968,-133.751446533722,18.2797961606429,-103.454248060844,-146.721916123358,-167.135333621862,-67.6751862386585,-139.919767006162,125.430673491362
13.3704017177369,-133.859823805061,17.8265392045428,-103.56233728662,-147.236946275414,-167.278924009979,-68.1460652343882,-140.063154855503,124.905751587451
13.4259880954192,-133.968198553314,17.3752179588905,-103.670426350604,-147.749788931867,-167.422518887814,-68.6149247997234,-140.206548858832,124.383070178137
13.4818055690289,-134.076570804169,16.9258237324359,-103.778515259283,-148.260453777819,-167.566118219705,-69.0817741045034,-140.349948966888,123.862619211277
13.5378550993287,-134.184940583028,16.4783478768841,-103.886604019006,-148.768950451895,-167.709721970261,-69.5466222720199,-140.49335513079,123.344388684524
13.5941376510759,-134.293307915002,16.0327817866669,-103.99469263599,-149.275288546471,-167.85333010436,-70.0094783792779,-140.636767302038,122.828368645064
13.6506541930386,-134.401672824922,15.5891168987178,-104.102781116319,-149.779477607919,-167.996942587148,-70.4703514572563,-140.780185432502,122.314549189337
13.7074056980123,-134.510035337339,15.1473446922455,-104.210869465947,-150.281527136831,-168.140559384032,-70.9292504911682,-140.92360947443,121.802920462779
13.7643931428371,-134.618395476528,14.7074566885085,-104.318957690703,-150.781446588256,-168.284180460687,-71.3861844207189,-141.067039380434,121.293472659545
13.8216175084139,-134.72675326649,14.2694444505917,-104.42704579629,-151.279245371931,-168.427805783048,-71.8411621403636,-141.210475103497,120.786196022253
13.879079779722,-134.835108730961,13.8332995831795,-104.53513378829,-151.774932852514,-168.571435317307,-72.294192499564,-141.353916596965,120.281080841708
13.9367809458355,-134.943461893408,13.3990137323365,-104.643221672165,-152.268518349816,-168.715069029917,-72.7452843030437,-141.497363814545,119.778117456646
13.9947219999403,-135.051812777037,12.9665785852821,-104.751309453256,-152.760011139026,-168.858706887586,-73.1944463110429,-141.640816710305,119.277296253469
14.0529039393517,-135.160161404794,12.5359858701689,-104.859397136792,-153.249420450949,-169.002348857277,-73.6416872395715,-141.784275238669,118.778607665978
14.1113277655311,-135.26850779937,12.1072273558631,-104.967484727886,-153.736755472227,-169.145994906203,-74.0870157606621,-141.927739354415,118.28204217512
14.1699944841035,-135.376851983203,11.6802948517232,-105.075572231541,-154.222025345572,-169.289645001832,-74.5304405026197,-142.071209012671,117.78759030872
14.2289051048745,-135.485193978482,11.25518020738,-105.183659652648,-154.705239169994,-169.433299111878,-74.971970050274,-142.214684168916,117.295242641229
14.2880606418481,-135.593533807148,10.831875312519,-105.291746995993,-155.186406001024,-169.576957204303,-75.4116129452256,-142.358164778976,116.80498979346
14.3474621132438,-135.7018714909,10.4103720966613,-105.399834266254,-155.665534850942,-169.720619247316,-75.8493776860958,-142.501650799019,116.316822432339
14.4071105415144,-135.810207051197,9.99066252894811,-105.507921468007,-156.142634689003,-169.864285209369,-76.2852727287718,-142.645142185555,115.830731270641
14.4670069533633,-135.918540509257,9.57273861792362,-105.616008605725,-156.617714441661,-170.007955059155,-76.7193064866538,-142.788638895433,115.346707066741
14.5271523797626,-136.026871886069,9.1565924113196,-105.724095683783,-157.09078299279,-170.15162876561,-77.1514873308968,-142.932140885841,114.864740624364
14.5875478559702,-136.135201202386,8.74221599584173,-105.832182706455,-157.56184918391,-170.295306297907,-77.5818235906556,-143.075648114298,114.384822792323
14.6481944215483,-136.243528478733,8.32960149695507,-105.94026967792,-158.030921814408,-170.438987625458,-78.0103235533255,-143.219160538656,113.906944464279
14.7090931203809,-136.35185373541,7.91874107867248,-106.048356602263,-158.498009641757,-170.582672717909,-78.4369954647832,-143.362678117095,113.431096578486
14.770245000692,-136.460176992493,7.50962694334288,-106.156443483476,-158.963121381736,-170.726361545141,-78.8618475296255,-143.506200808125,112.957270117544
14.8316511150632,-136.568498269838,7.10225133144035,-106.264530325459,-159.426265708653,-170.870054077267,-79.2848879114079,-143.649728570577,112.485456108151
14.8933125204525,-136.676817587083,6.69660652135401,-106.372617132023,-159.887451255557,-171.013750284629,-79.7061247328817,-143.793261363607,112.01564562086
14.9552302782117,-136.78513496365,6.29268482917972,-106.480703906891,-160.346686614462,-171.157450137801,-80.1255660762285,-143.936799146688,111.547829769832
15.0174054541054,-136.89345041875,5.89047860851304,-106.588790653701,-160.803980336557,-171.301153607582,-80.5432199832949,-144.080341879612,111.081999712595
15.0798391183291,-137.001763971382,5.489980250241,-106.696877376005,-161.259340932424,-171.444860664998,-80.9590944558259,-144.223889522487,110.618146649799
15.1425323455272,-137.11007564034,5.09118218233696,-106.804964077273,-161.712776872254,-171.588571281299,-81.3731974556968,-144.367442035732,110.156261824977
15.2054862148121,-137.218385444212,4.69407686965578,-106.913050760892,-162.164296586057,-171.732285427956,-81.7855369051415,-144.510999380078,109.696336524308
15.2687018097824,-137.326693401382,4.29865681373091,-107.021137430171,-162.613908463876,-171.876003076664,-82.1961206869851,-144.654561516562,109.238362076375
15.3321802185419,-137.434999530037,3.90491455256966,-107.129224088341,-163.061620856001,-172.019724199335,-82.6049566448683,-144.79812840653,108.78232985193
15.3959225337179,-137.543303848164,3.51284266045352,-107.237310738552,-163.507442073172,-172.1634487681,-83.0120525834761,-144.941700011629,108.328231263659
15.4599298524802,-137.651606373556,3.12243374773501,-107.345397383884,-163.951380386797,-172.307176755305,-83.4174162687635,-145.085276293808,107.876057765946
15.52420327656,-137.759907123814,2.7336804606418,-107.453484027339,-164.393444029155,-172.450908133513,-83.8210554281769,-145.228857215317,107.425800854643
15.588743912269,-137.868206116346,2.34657548107314,-107.561570671847,-164.833641193603,-172.594642875497,-84.2229777508787,-145.372442738701,106.977452066833
15.6535528705182,-137.976503368375,1.96111152640713,-107.669657320267,-165.271980034788,-172.738380954244,-84.6231908879695,-145.5160328268,106.531002980608
15.7186312668372,-138.084798896936,1.57728134930003,-107.777743975389,-165.708468668845,-172.882122342952,-85.0217024527055,-145.659627442748,106.086445214831
15.7839802213932,-138.19309271888,1.19507773749326,-107.885830639933,-166.143115173607,-173.025867015025,-85.4185200207197,-145.803226549967,105.643770428913
15.8496008590104,-138.301384850879,0.814493513618252,-107.993917316552,-166.575927588803,-173.169614944075,-85.8136511302378,-145.946830112169,105.202970322589
15.9154943091895,-138.409675309424,0.435521535002678,-108.102004007833,-167.006913916267,-173.31336610392,-86.2071032822958,-146.090438093353,104.764036635685


==> RESULTS/Bode_points_data.csv <==
f_1_P,f_2_P,Phi_1_P_P,Phi_2_P_P,Phi_1_G_P,Phi_2_G_P,f_1_Q,f_2_Q,Phi_1_P_Q,Phi_2_P_Q,Phi_1_G_Q,Phi_2_G_Q,f_1_P_line,f_2_P_line,mag_1_P_line,phase_o_line,f_1_Q_line,f_2_Q_line,mag_1_Q_line
0.403110151631346,1.30959029190578,-41.5499601269282,59.7767841492944,-13.4429863721036,4.02122163597733,0.401441191925967,1.30959029190578,-34.9314296366781,69.864416927006,-14.9283966436271,2.6493731446019,0.403110151631346,1.30959029190578,-15,-180,0.401441191925967,1.30959029190578,-20
0,0,0,0,0,0,0,0,0,0,0,0,0.403110151631346,1.30959029190578,-100,180,0.401441191925967,1.30959029190578,-110


==> RESULTS/delay_length.csv <==
Length,Occurance
0,0
0.05,0.01
0.1,0.09
0.15,0.08
0.2,0.13
0.25,0.17
0.3,0.16
0.35,0.08
0.4,0.08
0.45,0.07
0.5,0.05
0.55,0.03
0.6,0.02
0.65,0.02
0.7,0.01
0.75,0.01
0.8,0
0.85,0.01
0.9,0
0.95,0


==> RESULTS/sampling.csv <==
Frequency,Occurance
2,0.1
3,0.5
4,0.38
5,0.01


==> RESULTS/sampling_for_one_freq_at_time.csv <==
Frequency,Occurance
6,0.00501672240802676
7,0.00167224080267559
8,0.0167224080267559
9,0.020066889632107
10,0.0250836120401338
11,0.0301003344481605
12,0.0334448160535117
13,0.0367892976588629
14,0.0317725752508361
15,0.0301003344481605
16,0.048494983277592
17,0.0501672240802676
18,0.0735785953177258
19,0.145484949832776
20,0.182274247491639
21,0.182274247491639
22,0.0869565217391304

